A p-adaptive polytopal discontinuous Galerkin method for high-order approximation of brain electrophysiology

Multiscale mathematical models have shown great promise in computational brain electrophysiology but are still hindered by high computational costs due to fast dynamics and complex brain geometries, requiring very fine spatio-temporal resolution. This paper introduces a novel p-adaptive discontinuous Galerkin method on polytopal grids (PolyDG) coupled with Crank-Nicolson time integration to approximate such models efficiently. The p-adaptive method enhances local accuracy via dynamic, element-wise polynomial refinement/de-refinement guided by a-posteriori error estimators. A novel clustering algorithm automatizes the selection of elements for adaptive updates, further improving efficiency. A wide set of numerical tests, including epileptic seizure simulations in a sagittal section of a human brain stem, demonstrate the method's ability to reduce computational load while maintaining the accuracy of the numerical solution in capturing the dynamics of multiple wavefronts.

==> photosbc/comptau_bc.csv <==
t,v
0,56.453
0.025105,33.305
0.050209,19.274
0.075314,18.068
0.10042,15.839
0.12552,1.5005
0.15063,1.0534
0.17573,4.6605
0.20084,6.5188
0.22594,1.9855
0.25105,3.0939
0.27615,5.197
0.30126,7.2832
0.32636,2.5981
0.35146,5.8948
0.37657,17.998
0.40167,9.4228
0.42678,2.973
0.45188,2.8116
0.47699,5.8632
0.50209,5.8678
0.5272,9.102
0.5523,7.0844
0.57741,12.231
0.60251,16.505
0.62762,9.0258
0.65272,7.1605
0.67782,11.506
0.70293,12.18
0.72803,4.8517
0.75314,8.8868
0.77824,16.231
0.80335,13.323
0.82845,7.8408
0.85356,5.6055
0.87866,20.027
0.90377,6.3188
0.92887,6.7215
0.95397,3.4299
0.97908,8.6127
1.0042,8.6764
1.0293,3.3321
1.0544,2.7907
1.0795,5.1028
1.1046,3.7084
1.1297,1.853
1.1548,4.1104
1.1799,4.2701
1.205,5.3032
1.2301,2.753
1.2552,1.5713
1.2803,9.3436
1.3054,9.8557
1.3305,3.6492
1.3556,6.3729
1.3808,8.6971
1.4059,5.9152
1.431,4.1407
1.4561,2.6874
1.4812,7.9491
1.5063,11.265
1.5314,2.5939
1.5565,3.1096
1.5816,5.383
1.6067,5.0023
1.6318,8.5665
1.6569,2.7933
1.682,6.732
1.7071,6.7562
1.7322,5.6037
1.7573,4.8451
1.7824,18.187
1.8075,13.171
1.8326,4.7973
1.8577,8.3027
1.8828,9.1431
1.9079,10.18
1.9331,20.573
1.9582,4.8409
1.9833,7.5933
2.0084,14.648
2.0335,3.9106
2.0586,4.0677
2.0837,13.432
2.1088,12.224
2.1339,8.2174
2.159,6.1763
2.1841,21.48
2.2092,14.012
2.2343,7.9587
2.2594,4.9577
2.2845,6.258
2.3096,7.9577
2.3347,3.2823
2.3598,1.9551
2.3849,3.8883
2.41,3.5515
2.4351,2.5058
2.4603,2.1607
2.4854,3.2127
2.5105,4.0041
2.5356,1.9729
2.5607,2.092
2.5858,4.6382
2.6109,3.8319
2.636,2.356
2.6611,2.0611
2.6862,4.1611
2.7113,6.2791
2.7364,7.4769
2.7615,4.2807
2.7866,7.9362
2.8117,7.0257
2.8368,3.1044
2.8619,4.6326
2.887,9.1883
2.9121,4.3204
2.9372,2.8019
2.9623,2.3931
2.9874,5.3545
3.0126,3.4022
3.0377,2.4265
3.0628,2.0224
3.0879,3.3096
3.113,3.5037
3.1381,2.3604
3.1632,2.0778
3.1883,3.4417
3.2134,3.3789
3.2385,2.309
3.2636,2.0364
3.2887,3.6393
3.3138,3.4942
3.3389,2.5107
3.364,2.2274
3.3891,3.5448
3.4142,3.5018
3.4393,2.6592
3.4644,2.2572
3.4895,3.5968
3.5146,3.6284
3.5397,2.583
3.5649,2.3923
3.59,3.6883
3.6151,3.5356
3.6402,2.7847
3.6653,2.4454
3.6904,3.5834
3.7155,3.4708
3.7406,2.6813
3.7657,2.8612
3.7908,3.7392
3.8159,3.9052
3.841,3.1459
3.8661,2.73
3.8912,3.7656
3.9163,3.4015
3.9414,2.9463
3.9665,2.7823
3.9916,3.8181
4.0167,4.0909
4.0418,3.4064
4.0669,3.3486
4.0921,3.9204
4.1172,3.5572
4.1423,2.9458
4.1674,2.722
4.1925,3.7352
4.2176,3.6456
4.2427,3.0364
4.2678,2.7991
4.2929,3.9077
4.318,3.85
4.3431,3.2312
4.3682,2.888
4.3933,3.8004
4.4184,3.8452
4.4435,3.1846
4.4686,2.7712
4.4937,3.9936
4.5188,3.87
4.5439,3.2004
4.569,3.0628
4.5941,4.3948
4.6192,4.2813
4.6444,3.2388
4.6695,2.9769
4.6946,3.9683
4.7197,3.8417
4.7448,3.1846
4.7699,3.0686
4.795,4.0775
4.8201,3.9482
4.8452,3.3426
4.8703,3.5931
4.8954,3.9583
4.9205,4.2952
4.9456,3.7772
4.9707,3.2218
4.9958,4.0013
5.0209,3.9019
5.046,3.3191
5.0711,3.0646
5.0962,3.957
5.1213,3.9259
5.1464,3.2087
5.1715,3.2384
5.1967,4.0794
5.2218,3.7802
5.2469,3.2637
5.272,3.3439
5.2971,4.1044
5.3222,3.4553
5.3473,2.962
5.3724,2.8234
5.3975,3.6722
5.4226,3.3906
5.4477,3.014
5.4728,2.896
5.4979,3.6073
5.523,3.5259
5.5481,3.094
5.5732,2.9866
5.5983,3.6006
5.6234,3.5237
5.6485,3.1079
5.6736,2.8708
5.6987,3.5781
5.7238,3.5235
5.749,3.1038
5.7741,2.9773
5.7992,3.6167
5.8243,3.5595
5.8494,3.1771
5.8745,3.0953
5.8996,3.5768
5.9247,3.5794
5.9498,3.1889
5.9749,3.0767
6,3.6012
6.0251,3.0767
6.0502,4.6382
6.0753,3.8319
6.1004,2.356
6.1255,2.0611
6.1506,4.1611
6.1757,6.2791
6.2008,7.4769
6.2259,4.2807
6.251,7.9362
6.2761,7.0257
6.3012,3.1044
6.3263,4.6326
6.3514,9.1883
6.3765,4.3204
6.4016,2.8019
6.4267,2.3931
6.4518,5.3545
6.4769,3.5595
6.502,3.1771
6.5271,3.0953
6.5522,3.5768
6.5773,3.5794
6.6024,3.1889
6.6275,3.0767
6.6526,3.6012
6.6777,7.7188
6.7028,17.039
6.7279,6.7005
6.753,4.2534
6.7781,5.8605
6.8032,7.7188
6.8283,3.1855
6.8534,4.2939
6.8785,6.397
6.9036,7.1605
6.9287,11.506
6.9538,12.18
6.9789,4.8517
7.004,8.8868
7.0291,16.231
7.0542,13.323
7.0793,7.8408
7.1044,5.6055
7.1295,20.027
7.1546,6.3188
7.1797,6.7215
7.2048,3.4299
7.2299,8.6127
7.255,8.6764
7.2801,3.3321
7.3052,2.7907
7.3303,5.1028
7.3554,8.4832
7.3805,3.7981
7.4056,7.0948
7.4307,19.198
7.4558,10.6228
7.4809,4.173
7.506,4.0116
7.5311,7.0632
7.5562,7.0678
7.5813,10.302
7.6064,8.2844
7.6315,13.431
7.6566,17.705
7.6817,10.2258
7.7068,8.3605
7.7319,12.706
7.757,13.38
7.7821,6.0517
7.8072,10.0868
7.8323,17.431
7.8574,14.523
7.8825,9.0408
7.9076,6.8055
7.9327,21.227
7.9578,7.5188
7.9829,7.9215
8.008,4.6299
8.0331,9.8127
8.0582,9.8764
8.0833,4.5321
8.1084,3.9907
8.1335,6.3028
8.1586,4.9084
8.1837,16.231
8.2088,5.3104
8.2339,10.4701
8.259,11.5032
8.2841,8.953
8.3092,7.7713
8.3343,15.5436
8.3594,16.0557
8.3845,9.8492
8.4096,12.5729
8.4347,14.8971
8.4598,12.1152
8.4849,10.3407
8.51,8.8874
8.5351,14.1491
8.5602,17.465
8.5853,16.231
8.6104,9.3096
8.6355,11.583
8.6606,11.2023
8.6857,14.7665
8.7108,8.9933
8.7359,12.932
8.761,12.9562
8.7861,11.8037
8.8112,11.0451
8.8363,18.187
8.8614,13.171
8.8865,4.7973
8.9116,8.3027
8.9367,9.1431
8.9618,10.18
8.9869,15.839
9.012,11.0409
9.0371,13.7933
9.0622,14.648
9.0873,10.1106
9.1124,4.0677
9.1375,13.432
9.1626,12.224
9.1877,14.4174
9.2128,12.3763
9.2379,9.4228
9.263,9.4228
9.2881,14.1587
9.3132,11.1577
9.3383,12.458
9.3634,14.1577
9.3885,9.4823
9.4136,8.1551
9.4387,10.0883
9.4638,9.7515
9.4889,8.7058
9.514,8.3607
9.5391,9.4127
9.5642,10.2041
9.5893,8.1729
9.6144,13.3605
9.6395,17.706
9.6646,12.18
9.6897,11.0517
9.7148,15.0868
9.7399,9.4228
9.765,19.523
9.7901,14.0408
9.8152,11.8055
9.8403,20.027
9.8654,12.5188
9.8905,12.9215
9.9156,9.6299
9.9407,14.8127
9.9658,14.8764
9.9909,9.5321
10.016,8.9907
10.0411,11.3028
10.0662,9.9084
10.0913,9.4228
10.1164,7.7005
10.1415,7.2534
10.1666,10.8605
10.1917,12.7188
10.2168,8.1855
10.2419,9.2939
10.267,11.397
10.2921,13.4832
10.3172,16.231
10.3423,12.0948
10.3674,9.4228
10.3925,15.6228
10.4176,9.173
10.4427,9.0116
10.4678,12.0632
10.4929,12.0678
10.518,15.302
10.5431,13.2844
10.5682,18.431
10.5933,9.4228
10.6184,15.2258
10.6435,13.3605
10.6686,3.0939
10.6937,5.197
10.7188,7.2832
10.7439,2.5981
10.769,5.8948
10.7941,17.998
10.8192,9.4228
10.8443,15.839
10.8694,15.839
10.8945,5.8632
10.9196,5.8678
10.9447,9.102
10.9698,7.0844
10.9949,12.231
11.02,16.505
11.0451,16.231
11.0702,7.1605
11.0953,19.274
11.1204,18.068
11.1455,15.839
11.1706,17.998
11.1957,16.231
11.2208,17.998
11.2459,6.5188
11.271,16.231
11.2961,17.998
11.3212,16.231
11.3463,16.231
11.3714,17.998
11.3965,5.8948
11.4216,17.998
11.4467,9.4228
11.4718,18.068
11.4969,15.839
11.522,17.998
11.5471,9.102
11.5722,7.0844
11.5973,12.231
11.6224,16.505
11.6475,9.0258
11.6726,7.1605
11.6977,19.274
11.7228,18.068
11.7479,15.839
11.773,16.231
11.7981,17.998
11.8232,16.231
11.8483,6.5188
11.8734,16.231
11.8985,16.231
11.9236,16.231
11.9487,7.2832
11.9738,16.231
11.9989,5.8948
12.024,17.998
12.0491,9.4228
12.0742,16.231
12.0993,16.231
12.1244,17.998
12.1495,5.8678
12.1746,9.102
12.1997,7.0844
12.2248,12.231
12.2499,16.505
12.275,17.998
12.3001,7.1605
12.3252,11.506
12.3503,12.18
12.3754,17.998
12.4005,16.231
12.4256,16.231
12.4507,13.323
12.4758,7.8408
12.5009,16.231
12.526,20.027
12.5511,6.3188
12.5762,6.7215
12.6013,16.231
12.6264,15.839
12.6515,15.839
12.6766,16.231
12.7017,15.839
12.7268,15.839
12.7519,15.839
12.777,16.231
12.8021,15.839
12.8272,16.231
12.8523,16.231
12.8774,7.1605
12.9025,11.506
12.9276,12.18
12.9527,15.839
12.9778,8.8868
13.0029,16.231
13.028,13.323
13.0531,7.8408
13.0782,5.6055
13.1033,20.027
13.1284,6.3188
13.1535,6.7215
13.1786,6.3188
13.2037,6.7215
13.2288,3.4299
13.2539,8.6127
13.279,8.6764
13.3041,3.3321
13.3292,15.839
13.3543,16.231
13.3794,13.323
13.4045,7.8408
13.4296,5.6055
13.4547,20.027
13.4798,6.3188
13.5049,6.7215
13.53,15.839


==> photosbc/element_BC.csv <==
t,p1,p2,p3,p4,p5
0,0,0,0,0,2500
0.05,0,0,0,0,2500
0.1,0,0,0,2316,184
0.15,0,0,2310,9,181
0.2,0,2250,20,140,90
0.25,2225,19,18,32,206
0.3,2182,36,43,37,202
0.35,2154,51,66,51,178
0.4,2074,17,31,137,241
0.45,2084,33,38,81,264
0.5,2057,45,51,100,247
0.55,2038,45,57,115,245
0.6,1971,40,43,209,237
0.65,2011,42,70,145,232
0.7,2044,68,148,55,185
0.75,2048,70,68,111,203
0.8,2062,96,85,120,137
0.85,2123,101,33,48,195
0.9,2038,54,83,98,227
0.95,2081,69,72,59,219
1,1981,89,88,174,168
1.05,2064,92,64,56,224
1.1,2054,94,71,42,239
1.15,2047,103,67,49,234
1.2,2007,101,64,192,136
1.25,2081,68,53,43,255
1.3,2024,93,77,50,256
1.35,2029,100,66,55,250
1.4,1981,103,58,192,166
1.45,2065,53,57,64,261
1.5,1989,121,62,60,268
1.55,2034,62,53,70,281
1.6,1957,78,79,204,182
1.65,2017,67,61,80,275
1.7,1985,67,61,81,306
1.75,1981,79,62,81,297
1.8,1958,65,66,215,196
1.85,1993,66,59,85,297
1.9,1958,66,60,90,326
1.95,1937,80,61,97,325
2,1921,76,65,183,255
2.05,1953,77,50,110,310
2.1,1917,58,65,84,376
2.15,1906,74,78,116,326
2.2,1879,87,73,177,284
2.25,1910,83,55,135,317
2.3,1860,82,78,80,400
2.35,1849,99,75,119,358
2.4,1864,91,67,198,280
2.45,1868,88,69,127,348
2.5,1828,102,71,92,407
2.55,1838,93,75,147,347
2.6,1820,80,67,198,335
2.65,1829,84,80,145,362
2.7,1757,97,78,119,449
2.75,1769,70,108,158,395
2.8,1725,83,146,224,322
2.85,1750,149,85,144,372
2.9,1707,78,98,170,447
2.95,1690,99,139,166,406
3,1671,99,143,231,356
3.05,1698,143,117,143,399
3.1,1634,86,142,207,431
3.15,1652,135,148,177,388
3.2,1608,89,166,243,394
3.25,1642,170,120,189,379
3.3,1599,90,130,249,432
3.35,1595,139,185,193,388
3.4,1583,142,157,233,385
3.45,1570,199,171,182,378
3.5,1569,141,156,214,420
3.55,1544,166,199,223,368
3.6,1530,137,186,266,381
3.65,1527,190,205,204,374
3.7,1508,171,187,252,382
3.75,1485,194,187,232,402
3.8,1500,197,195,275,333
3.85,1467,176,232,260,365
3.9,1455,209,212,233,391
3.95,1454,210,207,260,369
4,1430,214,229,287,340
4.05,1432,237,238,246,347
4.1,1400,216,224,275,385
4.15,1396,241,250,251,362
4.2,1395,248,233,280,344
4.25,1372,277,239,264,348
4.3,1385,259,240,257,359
4.35,1348,268,257,294,333
4.4,1387,301,214,300,298
4.45,1335,283,259,286,337
4.5,1346,273,273,263,345
4.55,1293,302,301,277,327
4.6,1315,329,263,264,329
4.65,1307,337,252,254,350
4.7,1289,322,300,232,357
4.75,1255,329,302,270,344
4.8,1271,340,300,264,325
4.85,1318,391,241,233,317
4.9,1225,292,351,266,366
4.95,1243,399,275,233,350
5,1267,383,279,259,312
5.05,1231,432,282,204,351
5.1,1299,350,263,235,353
5.15,1204,354,335,280,327
5.2,1286,440,235,238,301
5.25,1225,380,310,224,361
5.3,1249,437,276,206,332
5.35,1217,388,302,291,302
5.4,1252,407,316,201,324
5.45,1229,400,303,224,344
5.5,1191,419,346,204,340
5.55,1196,444,317,222,321
5.6,1264,461,269,218,288
5.65,1214,434,296,250,306
5.7,1217,440,314,204,325
5.75,1176,428,334,260,302
5.8,1223,457,317,231,272
5.85,1171,433,333,247,316
5.9,1155,472,373,213,287
5.95,1225,441,306,253,275
6,1158,518,340,241,243
6.05,1211,455,302,240,292
6.1,1115,494,380,227,284
6.15,1162,456,341,259,282
6.2,1178,522,342,239,219
6.25,1138,524,320,224,294
6.3,1146,500,360,239,255
6.35,1115,508,375,229,273
6.4,1168,488,363,242,239
6.45,1137,504,366,236,257
6.5,1155,478,373,267,227
6.55,1108,563,336,231,262
6.6,1222,496,349,210,223
6.65,1125,551,300,255,269
6.7,1274,536,277,200,213
6.75,1153,498,329,243,277
6.8,1209,526,343,181,241
6.85,1133,580,265,230,292
6.9,1261,545,278,164,252
6.95,1082,576,296,229,317
7,1346,486,258,155,255
7.05,1177,538,290,191,304
7.1,1218,543,258,186,295
7.15,1218,570,235,163,314
7.2,1302,502,219,180,297
7.25,1184,565,246,195,310
7.3,1317,498,203,168,314
7.35,1219,510,218,230,323
7.4,1336,445,247,163,309
7.45,1288,504,218,190,300
7.5,1379,416,222,160,323
7.55,1261,511,196,203,329
7.6,1368,408,225,172,327
7.65,1290,449,241,207,313
7.7,1390,409,202,170,329
7.75,1332,469,157,174,368
7.8,1435,345,201,182,337
7.85,1294,465,184,196,361
7.9,1513,327,143,183,334
7.95,1399,392,170,175,364
8,1422,362,173,173,370
8.05,1352,428,149,232,339
8.1,1501,322,139,194,344
8.15,1376,379,162,210,373
8.2,1451,352,131,178,388
8.25,1341,402,157,243,357
8.3,1515,288,136,211,350
8.35,1414,336,129,229,392
8.4,1426,300,172,197,405
8.45,1344,405,144,256,351
8.5,1495,269,144,221,371
8.55,1431,311,143,227,388
8.6,1379,352,140,194,435
8.65,1390,308,151,258,393
8.7,1473,274,136,242,375
8.75,1396,327,130,241,406
8.8,1397,289,147,240,427
8.85,1327,346,159,272,396
8.9,1457,253,151,245,394
8.95,1363,288,165,252,432
9,1395,273,144,260,428
9.05,1369,282,160,295,394
9.1,1390,254,157,275,424
9.15,1341,286,179,255,439
9.2,1385,262,173,242,438
9.25,1326,291,169,315,399
9.3,1397,250,153,283,417
9.35,1341,240,210,272,437
9.4,1360,259,166,251,464
9.45,1296,284,199,306,415
9.5,1337,291,151,291,430
9.55,1305,261,214,304,416
9.6,1312,276,175,291,446
9.65,1279,244,234,330,413
9.7,1298,296,193,284,429
9.75,1249,256,202,351,442
9.8,1233,308,204,297,458
9.85,1198,303,209,335,455
9.9,1261,299,203,297,440
9.95,1216,274,263,343,404
10,1202,303,224,316,455
10.05,1195,281,266,326,432
10.1,1207,319,225,311,438
10.15,1186,304,242,350,418
10.2,1166,312,274,340,408
10.25,1152,333,277,336,402
10.3,1117,375,256,327,425
10.35,1162,352,272,311,403
10.4,1123,323,278,361,415
10.45,1105,382,309,328,376
10.5,1133,352,279,338,398
10.55,1084,378,314,321,403
10.6,1064,355,291,383,407
10.65,1089,386,306,365,354
10.7,1085,397,283,342,393
10.75,1045,386,316,344,409
10.8,1034,403,295,366,402
10.85,1058,405,308,365,364
10.9,1039,436,321,342,362
10.95,1081,398,321,315,385
11,975,429,329,377,390
11.05,1014,439,351,333,363
11.1,1007,502,285,326,380
11.15,1025,447,340,315,373
11.2,951,480,332,337,400
11.25,977,489,346,320,368
11.3,1056,468,288,319,369
11.35,936,495,381,312,376
11.4,981,462,309,334,414
11.45,973,502,320,352,353
11.5,989,528,305,337,341
11.55,1024,483,319,280,394
11.6,924,507,311,351,407
11.65,954,494,344,334,374
11.7,999,543,287,301,370
11.75,977,513,304,318,388
11.8,923,529,311,327,410
11.85,969,532,330,317,352
11.9,971,562,265,346,356
11.95,979,524,332,297,368
12,974,564,255,308,399
12.05,952,499,321,359,369
12.1,928,552,307,347,366
12.15,1029,519,310,291,351
12.2,892,548,319,337,404
12.25,940,513,348,323,376
12.3,902,612,306,324,356
12.35,1005,531,297,313,354
12.4,912,586,342,316,344
12.45,940,574,337,301,348
12.5,872,619,310,345,354
12.55,966,546,337,306,345
12.6,868,609,342,330,351
12.65,1000,519,356,306,319
12.7,936,570,318,364,312
12.75,1055,532,290,259,364
12.8,945,543,312,361,339
12.85,1091,496,301,278,334
12.9,984,542,295,348,331
12.95,1094,480,293,286,347
13,949,553,299,342,357
13.05,1053,520,288,267,372
13.1,998,565,283,313,341
13.15,1043,513,265,313,366
13.2,1009,537,294,301,359
13.25,1074,496,257,296,377
13.3,997,536,291,309,367
13.35,1103,486,247,316,348
13.4,1017,532,297,276,378
13.45,1116,488,244,272,380
13.5,1045,540,264,265,386
13.55,1103,451,245,310,391
13.6,1033,552,253,275,387
13.65,1121,449,255,264,411
13.7,1030,526,250,286,408
13.75,1120,457,249,292,382
13.8,1093,480,222,299,406
13.85,1097,490,233,272,408
13.9,1139,440,211,311,399
13.95,1097,434,270,290,409
14,1153,437,220,279,411
14.05,1191,418,205,266,420
14.1,1102,443,225,311,419
14.15,1155,385,226,329,405
14.2,1138,422,235,295,410
14.25,1207,397,186,284,426


==> photosbc/tau_evolution_BC.csv <==
t,v
0,0.20935
0.049117,0.16791
0.098233,0.022815
0.14735,0.0067699
0.19647,0.0036335
0.24558,0.0030315
0.2947,0.00054237
0.34382,0.00055613
0.39293,0.00037707
0.44205,0.00032852
0.49117,0.00010607
0.54028,0.00082177
0.5894,0.0016664
0.63852,0.0026017
0.68763,0.0053699
0.73675,0.029153
0.78587,0.017782
0.83498,0.016344
0.8841,0.0072454
0.93322,0.041024
0.98233,0.026415
1.0314,0.025436
1.0806,0.015891
1.1297,0.050302
1.1788,0.032462
1.2279,0.031115
1.277,0.020568
1.3261,0.066092
1.3753,0.039563
1.4244,0.039669
1.4735,0.027584
1.5226,0.069812
1.5717,0.045835
1.6208,0.039831
1.67,0.039804
1.7191,0.080348
1.7682,0.059881
1.8173,0.045731
1.8664,0.040362
1.9155,0.08971
1.9647,0.063663
2.0138,0.055419
2.0629,0.055222
2.112,0.092649
2.1611,0.072029
2.2102,0.059862
2.2594,0.073478
2.3085,0.10775
2.3576,0.079249
2.4067,0.077231
2.4558,0.076206
2.5049,0.1144
2.5541,0.086314
2.6032,0.065585
2.6523,0.082916
2.7014,0.13459
2.7505,0.097353
2.7996,0.081643
2.8488,0.07852
2.8979,0.12115
2.947,0.10314
2.9961,0.10101
3.0452,0.087807
3.0943,0.12533
3.1435,0.11003
3.1926,0.10164
3.2417,0.10501
3.2908,0.12922
3.3399,0.1197
3.389,0.1155
3.4382,0.1079
3.4873,0.11905
3.5364,0.11828
3.5855,0.10927
3.6346,0.11522
3.6837,0.13054
3.7329,0.11102
3.782,0.10264
3.8311,0.11425
3.8802,0.13131
3.9293,0.11234
3.9784,0.10008
4.0276,0.11437
4.0767,0.12443
4.1258,0.12291
4.1749,0.11634
4.224,0.13753
4.2731,0.12746
4.3223,0.11936
4.3714,0.11055
4.4205,0.11468
4.4696,0.12088
4.5187,0.10922
4.5678,0.099551
4.617,0.104
4.6661,0.12793
4.7152,0.1119
4.7643,0.08789
4.8134,0.10403
4.8625,0.11137
4.9117,0.10415
4.9608,0.10519
5.0099,0.11107
5.059,0.11414
5.1081,0.10113
5.1572,0.10334
5.2064,0.1113
5.2555,0.10595
5.3046,0.094484
5.3537,0.082601
5.4028,0.10763
5.4519,0.11385
5.5011,0.095144
5.5502,0.083782
5.5993,0.091725
5.6484,0.086145
5.6975,0.075765
5.7466,0.082165
5.7958,0.096581
5.8449,0.087726
5.894,0.070489
5.9431,0.066293
5.9922,0.083258
6.0413,0.075669
6.0905,0.066536
6.1396,0.06654
6.1887,0.066185
6.2378,0.068889
6.2869,0.076192
6.336,0.06588
6.3852,0.083421
6.4343,0.076579
6.4834,0.10031
6.5325,0.091004
6.5816,0.084406
6.6307,0.079184
6.6799,0.089996
6.729,0.076286
6.7781,0.10095
6.8272,0.095726
6.8763,0.08369
6.9254,0.08384
6.9746,0.095142
7.0237,0.086858
7.0728,0.090171
7.1219,0.087762
7.171,0.095022
7.2201,0.096383
7.2693,0.10079
7.3184,0.093429
7.3675,0.093658
7.4166,0.092989
7.4657,0.11571
7.5148,0.10316
7.564,0.10804
7.6131,0.099191
7.6622,0.1338
7.7113,0.13142
7.7604,0.11427
7.8095,0.10793
7.8587,0.13225
7.9078,0.13148
7.9569,0.11685
8.006,0.11265
8.0551,0.15537
8.1042,0.14485
8.1534,0.12459
8.2025,0.11897
8.2516,0.15139
8.3007,0.16086
8.3498,0.13332
8.3989,0.12878
8.4481,0.17336
8.4972,0.15551
8.5463,0.13306
8.5954,0.13162
8.6445,0.16084
8.6936,0.1624
8.7428,0.14288
8.7919,0.15899
8.841,0.15527
8.8901,0.16054
8.9392,0.16002
8.9883,0.16304
9.0375,0.1861
9.0866,0.1866
9.1357,0.17326
9.1848,0.17086
9.2339,0.1814
9.283,0.19193
9.3322,0.18666
9.3813,0.18737
9.4304,0.20075
9.4795,0.18314
9.5286,0.17342
9.5777,0.16752
9.6269,0.18651
9.676,0.20968
9.7251,0.1888
9.7742,0.18631
9.8233,0.2012
9.8724,0.20202
9.9216,0.20401
9.9707,0.20584
10.02,0.18068
10.069,0.21218
10.118,0.20019
10.167,0.20479
10.216,0.21575
10.265,0.21432
10.314,0.19369
10.364,0.2103
10.413,0.21526
10.462,0.21218
10.511,0.19063
10.56,0.20422
10.609,0.21945
10.658,0.23796
10.707,0.19235
10.757,0.20941
10.806,0.20269
10.855,0.21951
10.904,0.19666
10.953,0.19227
11.002,0.21523
11.051,0.21643
11.1,0.17513
11.149,0.19208
11.199,0.2118
11.248,0.22163
11.297,0.17957
11.346,0.17545
11.395,0.19478
11.444,0.2053
11.493,0.17772
11.542,0.18492
11.592,0.18061
11.641,0.20079
11.69,0.18802
11.739,0.17494
11.788,0.16581
11.837,0.19472
11.886,0.17293
11.935,0.14825
11.984,0.15878
12.034,0.1821
12.083,0.17683
12.132,0.16618
12.181,0.15145
12.23,0.1612
12.279,0.15051
12.328,0.17217
12.377,0.18079
12.427,0.19552
12.476,0.18626
12.525,0.19836
12.574,0.19915
12.623,0.19734
12.672,0.18326
12.721,0.17782
12.77,0.18826
12.819,0.17136
12.869,0.17825
12.918,0.1791
12.967,0.17321
13.016,0.18619
13.065,0.17897
13.114,0.1844
13.163,0.18914
13.212,0.17691
13.261,0.17402
13.311,0.16641
13.36,0.16263
13.409,0.17129
13.458,0.17797
13.507,0.17581
13.556,0.18741
13.605,0.17772
13.654,0.19333
13.704,0.2095
13.753,0.18839
13.802,0.18509
13.851,0.20049
13.9,0.21748


==> solution_adapt.csv <==
t,v
0,-50
0.040016,-49.685
0.080032,-49.374
0.12005,-49.051
0.16006,-48.708
0.20008,-48.337
0.2401,-47.931
0.28011,-47.483
0.32013,-46.983
0.36014,-46.421
0.40016,-45.78
0.44018,-45.043
0.48019,-44.18
0.52021,-43.156
0.56022,-41.913
0.60024,-40.37
0.64026,-38.397
0.68027,-35.785
0.72029,-32.175
0.7603,-26.918
0.80032,-18.788
0.84034,-5.4399
0.88035,16.989
0.92037,49.512
0.96038,67.652
1.0004,52.051
1.0404,66.288
1.0804,46.677
1.1204,54.225
1.1605,40.932
1.2005,38.129
1.2405,29.888
1.2805,23.336
1.3205,16.365
1.3605,9.7507
1.4006,3.4546
1.4406,-2.4363
1.4806,-7.8847
1.5206,-12.884
1.5606,-17.484
1.6006,-21.803
1.6407,-26.012
1.6807,-30.312
1.7207,-34.919
1.7607,-40.039
1.8007,-45.829
1.8407,-52.252
1.8808,-58.862
1.9208,-64.692
1.9608,-68.849
2.0008,-71.415
2.0408,-72.986
2.0808,-73.977
2.1208,-74.621
2.1609,-75.051
2.2009,-75.343
2.2409,-75.544
2.2809,-75.684
2.3209,-75.782
2.3609,-75.849
2.401,-75.894
2.441,-75.922
2.481,-75.937
2.521,-75.943
2.561,-75.94
2.601,-75.931
2.6411,-75.917
2.6811,-75.898
2.7211,-75.875
2.7611,-75.848
2.8011,-75.819
2.8411,-75.787
2.8812,-75.753
2.9212,-75.716
2.9612,-75.677
3.0012,-75.637
3.0412,-75.594
3.0812,-75.55
3.1212,-75.505
3.1613,-75.458
3.2013,-75.409
3.2413,-75.36
3.2813,-75.309
3.3213,-75.257
3.3613,-75.204
3.4014,-75.15
3.4414,-75.095
3.4814,-75.039
3.5214,-74.982
3.5614,-74.924
3.6014,-74.866
3.6415,-74.807
3.6815,-74.747
3.7215,-74.687
3.7615,-74.626
3.8015,-74.565
3.8415,-74.503
3.8816,-74.44
3.9216,-74.378
3.9616,-74.315
4.0016,-74.251
4.0416,-74.187
4.0816,-74.123
4.1216,-74.059
4.1617,-73.995
4.2017,-73.93
4.2417,-73.865
4.2817,-73.8
4.3217,-73.735
4.3617,-73.67
4.4018,-73.604
4.4418,-73.539
4.4818,-73.473
4.5218,-73.408
4.5618,-73.343
4.6018,-73.277
4.6419,-73.212
4.6819,-73.146
4.7219,-73.081
4.7619,-73.016
4.8019,-72.951
4.8419,-72.886
4.882,-72.821
4.922,-72.756
4.962,-72.691
5.002,-72.627
5.042,-72.562
5.082,-72.498
5.122,-72.434
5.1621,-72.37
5.2021,-72.306
5.2421,-72.243
5.2821,-72.179
5.3221,-72.116
5.3621,-72.053
5.4022,-71.99
5.4422,-71.927
5.4822,-71.865
5.5222,-71.803
5.5622,-71.741
5.6022,-71.679
5.6423,-71.617
5.6823,-71.556
5.7223,-71.495
5.7623,-71.434
5.8023,-71.373
5.8423,-71.313
5.8824,-71.252
5.9224,-71.192
5.9624,-71.133
6.0024,-71.073
6.0424,-71.014
6.0824,-70.955
6.1224,-70.896
6.1625,-70.837
6.2025,-70.779
6.2425,-70.721
6.2825,-70.663
6.3225,-70.605
6.3625,-70.548
6.4026,-70.491
6.4426,-70.434
6.4826,-70.377
6.5226,-70.321
6.5626,-70.264
6.6026,-70.208
6.6427,-70.153
6.6827,-70.097
6.7227,-70.042
6.7627,-69.987
6.8027,-69.932
6.8427,-69.878
6.8828,-69.823
6.9228,-69.769
6.9628,-69.715
7.0028,-69.662
7.0428,-69.609
7.0828,-69.555
7.1228,-69.503
7.1629,-69.45
7.2029,-69.397
7.2429,-69.345
7.2829,-69.293
7.3229,-69.242
7.3629,-69.19
7.403,-69.139
7.443,-69.088
7.483,-69.037
7.523,-68.986
7.563,-68.936
7.603,-68.886
7.6431,-68.836
7.6831,-68.786
7.7231,-68.737
7.7631,-68.688
7.8031,-68.639
7.8431,-68.59
7.8832,-68.541
7.9232,-68.493
7.9632,-68.445
8.0032,-68.397
8.0432,-68.349
8.0832,-68.301
8.1232,-68.254
8.1633,-68.207
8.2033,-68.16
8.2433,-68.114
8.2833,-68.067
8.3233,-68.021
8.3633,-67.975
8.4034,-67.929
8.4434,-67.883
8.4834,-67.838
8.5234,-67.793
8.5634,-67.748
8.6034,-67.703
8.6435,-67.658
8.6835,-67.614
8.7235,-67.569
8.7635,-67.525
8.8035,-67.482
8.8435,-67.438
8.8836,-67.395
8.9236,-67.351
8.9636,-67.308
9.0036,-67.265
9.0436,-67.223
9.0836,-67.18
9.1236,-67.138
9.1637,-67.096
9.2037,-67.054
9.2437,-67.012
9.2837,-66.971
9.3237,-66.929
9.3637,-66.888
9.4038,-66.847
9.4438,-66.806
9.4838,-66.766
9.5238,-66.725
9.5638,-66.685
9.6038,-66.645
9.6439,-66.605
9.6839,-66.565
9.7239,-66.526
9.7639,-66.486
9.8039,-66.447
9.8439,-66.408
9.884,-66.369
9.924,-66.33
9.964,-66.292
10.004,-66.253
10.044,-66.215
10.084,-66.177
10.124,-66.139
10.164,-66.102
10.204,-66.064
10.244,-66.027
10.284,-65.99
10.324,-65.952
10.364,-65.916
10.404,-65.879
10.444,-65.842
10.484,-65.806
10.524,-65.77
10.564,-65.734
10.604,-65.698
10.644,-65.662
10.684,-65.626
10.724,-65.591
10.764,-65.556
10.804,-65.52
10.844,-65.485
10.884,-65.451
10.924,-65.416
10.964,-65.381
11.004,-65.347
11.044,-65.313
11.084,-65.278
11.124,-65.245
11.164,-65.211
11.204,-65.177
11.244,-65.143
11.285,-65.11
11.325,-65.077
11.365,-65.044
11.405,-65.011
11.445,-64.978
11.485,-64.945
11.525,-64.913
11.565,-64.88
11.605,-64.848
11.645,-64.816
11.685,-64.784
11.725,-64.752
11.765,-64.72
11.805,-64.689
11.845,-64.657
11.885,-64.626
11.925,-64.595
11.965,-64.564
12.005,-64.533
12.045,-64.502
12.085,-64.471
12.125,-64.441
12.165,-64.41
12.205,-64.38
12.245,-64.35
12.285,-64.32
12.325,-64.29
12.365,-64.26
12.405,-64.231
12.445,-64.201
12.485,-64.172
12.525,-64.142
12.565,-64.113
12.605,-64.084
12.645,-64.055
12.685,-64.026
12.725,-63.998
12.765,-63.969
12.805,-63.941
12.845,-63.912
12.885,-63.884
12.925,-63.856
12.965,-63.828
13.005,-63.8
13.045,-63.772
13.085,-63.744
13.125,-63.717
13.165,-63.689
13.205,-63.662
13.245,-63.635
13.285,-63.608
13.325,-63.581
13.365,-63.554
13.405,-63.527
13.445,-63.5
13.485,-63.474
13.525,-63.447
13.565,-63.421
13.605,-63.395
13.645,-63.369
13.685,-63.343
13.725,-63.317
13.766,-63.291
13.806,-63.265
13.846,-63.239
13.886,-63.214
13.926,-63.189
13.966,-63.163
14.006,-63.138
14.046,-63.113
14.086,-63.088
14.126,-63.063
14.166,-63.038
14.206,-63.013
14.246,-62.989
14.286,-62.964
14.326,-62.94
14.366,-62.915
14.406,-62.891
14.446,-62.867
14.486,-62.843
14.526,-62.819
14.566,-62.795
14.606,-62.771
14.646,-62.747
14.686,-62.724
14.726,-62.7
14.766,-62.677
14.806,-62.653
14.846,-62.63
14.886,-62.607
14.926,-62.584
14.966,-62.561
15.006,-62.538
15.046,-62.515
15.086,-62.492
15.126,-62.47
15.166,-62.447
15.206,-62.424
15.246,-62.402
15.286,-62.38
15.326,-62.358
15.366,-62.335
15.406,-62.313
15.446,-62.291
15.486,-62.269
15.526,-62.248
15.566,-62.226
15.606,-62.204
15.646,-62.182
15.686,-62.161
15.726,-62.14
15.766,-62.118
15.806,-62.097
15.846,-62.076
15.886,-62.055
15.926,-62.033
15.966,-62.013
16.006,-61.992
16.046,-61.971
16.086,-61.95
16.126,-61.929
16.166,-61.909
16.206,-61.888
16.246,-61.868
16.287,-61.847
16.327,-61.827
16.367,-61.807
16.407,-61.787
16.447,-61.767
16.487,-61.746
16.527,-61.727
16.567,-61.707
16.607,-61.687
16.647,-61.667
16.687,-61.647
16.727,-61.628
16.767,-61.608
16.807,-61.589
16.847,-61.569
16.887,-61.55
16.927,-61.531
16.967,-61.511
17.007,-61.492
17.047,-61.473
17.087,-61.454
17.127,-61.435
17.167,-61.416
17.207,-61.397
17.247,-61.379
17.287,-61.36
17.327,-61.341
17.367,-61.323
17.407,-61.304
17.447,-61.286
17.487,-61.267
17.527,-61.249
17.567,-61.231
17.607,-61.213
17.647,-61.194
17.687,-61.176
17.727,-61.158
17.767,-61.14
17.807,-61.122
17.847,-61.105
17.887,-61.087
17.927,-61.069
17.967,-61.051
18.007,-61.034
18.047,-61.016
18.087,-60.999
18.127,-60.981
18.167,-60.964
18.207,-60.946
18.247,-60.929
18.287,-60.912
18.327,-60.895
18.367,-60.877
18.407,-60.86
18.447,-60.843
18.487,-60.826
18.527,-60.809
18.567,-60.792
18.607,-60.776
18.647,-60.759
18.687,-60.742
18.727,-60.725
18.768,-60.709
18.808,-60.692
18.848,-60.676
18.888,-60.659
18.928,-60.643
18.968,-60.626
19.008,-60.61
19.048,-60.594
19.088,-60.578
19.128,-60.561
19.168,-60.545
19.208,-60.529
19.248,-60.513
19.288,-60.497
19.328,-60.481
19.368,-60.465
19.408,-60.45
19.448,-60.434
19.488,-60.418
19.528,-60.402
19.568,-60.387
19.608,-60.371
19.648,-60.355
19.688,-60.34
19.728,-60.324
19.768,-60.309
19.808,-60.293
19.848,-60.278
19.888,-60.263
19.928,-60.247
19.968,-60.232
20.008,-60.217
20.048,-60.202
20.088,-60.187
20.128,-60.172
20.168,-60.157
20.208,-60.142
20.248,-60.127
20.288,-60.112
20.328,-60.097
20.368,-60.082
20.408,-60.067
20.448,-60.052
20.488,-60.038
20.528,-60.023
20.568,-60.008
20.608,-59.994
20.648,-59.979
20.688,-59.965
20.728,-59.95
20.768,-59.936
20.808,-59.921
20.848,-59.907
20.888,-59.892
20.928,-59.878
20.968,-59.864
21.008,-59.85
21.048,-59.835
21.088,-59.821
21.128,-59.807
21.168,-59.793
21.208,-59.779
21.248,-59.765
21.289,-59.751
21.329,-59.737
21.369,-59.723
21.409,-59.709
21.449,-59.695
21.489,-59.681
21.529,-59.668
21.569,-59.654
21.609,-59.64
21.649,-59.626
21.689,-59.613
21.729,-59.599
21.769,-59.585
21.809,-59.572
21.849,-59.558
21.889,-59.545
21.929,-59.531
21.969,-59.518
22.009,-59.504
22.049,-59.491
22.089,-59.477
22.129,-59.464
22.169,-59.451
22.209,-59.437
22.249,-59.424
22.289,-59.411
22.329,-59.398
22.369,-59.385
22.409,-59.371
22.449,-59.358
22.489,-59.345
22.529,-59.332
22.569,-59.319
22.609,-59.306
22.649,-59.293
22.689,-59.28
22.729,-59.267
22.769,-59.254
22.809,-59.241
22.849,-59.228
22.889,-59.216
22.929,-59.203
22.969,-59.19
23.009,-59.177
23.049,-59.164
23.089,-59.152
23.129,-59.139
23.169,-59.126
23.209,-59.114
23.249,-59.101
23.289,-59.088
23.329,-59.076
23.369,-59.063
23.409,-59.051
23.449,-59.038
23.489,-59.026
23.529,-59.013
23.569,-59.001
23.609,-58.988
23.649,-58.976
23.689,-58.964
23.729,-58.951
23.77,-58.939
23.81,-58.926
23.85,-58.914
23.89,-58.902
23.93,-58.89
23.97,-58.877
24.01,-58.865
24.05,-58.853
24.09,-58.841
24.13,-58.828
24.17,-58.816
24.21,-58.804
24.25,-58.792
24.29,-58.78
24.33,-58.768
24.37,-58.756
24.41,-58.744
24.45,-58.732
24.49,-58.72
24.53,-58.708
24.57,-58.696
24.61,-58.684
24.65,-58.672
24.69,-58.66
24.73,-58.648
24.77,-58.636
24.81,-58.624
24.85,-58.612
24.89,-58.6
24.93,-58.588
24.97,-58.577
25.01,-58.565
25.05,-58.553
25.09,-58.541
25.13,-58.529
25.17,-58.518
25.21,-58.506
25.25,-58.494
25.29,-58.482
25.33,-58.471
25.37,-58.459
25.41,-58.447
25.45,-58.436
25.49,-58.424
25.53,-58.412
25.57,-58.401
25.61,-58.389
25.65,-58.377
25.69,-58.366
25.73,-58.354
25.77,-58.342
25.81,-58.331
25.85,-58.319
25.89,-58.308
25.93,-58.296
25.97,-58.285
26.01,-58.273
26.05,-58.262
26.09,-58.25
26.13,-58.239
26.17,-58.227
26.21,-58.216
26.251,-58.204
26.291,-58.193
26.331,-58.181
26.371,-58.17
26.411,-58.158
26.451,-58.147
26.491,-58.135
26.531,-58.124
26.571,-58.112
26.611,-58.101
26.651,-58.09
26.691,-58.078
26.731,-58.067
26.771,-58.055
26.811,-58.044
26.851,-58.033
26.891,-58.021
26.931,-58.01
26.971,-57.998
27.011,-57.987
27.051,-57.976
27.091,-57.964
27.131,-57.953
27.171,-57.942
27.211,-57.93
27.251,-57.919
27.291,-57.907
27.331,-57.896
27.371,-57.885
27.411,-57.873
27.451,-57.862
27.491,-57.851
27.531,-57.839
27.571,-57.828
27.611,-57.817
27.651,-57.805
27.691,-57.794
27.731,-57.783
27.771,-57.771
27.811,-57.76
27.851,-57.749
27.891,-57.737
27.931,-57.726
27.971,-57.715
28.011,-57.703
28.051,-57.692
28.091,-57.68
28.131,-57.669
28.171,-57.658
28.211,-57.646
28.251,-57.635
28.291,-57.624
28.331,-57.612
28.371,-57.601
28.411,-57.589
28.451,-57.578
28.491,-57.567
28.531,-57.555
28.571,-57.544
28.611,-57.532
28.651,-57.521
28.691,-57.51
28.731,-57.498
28.772,-57.487
28.812,-57.475
28.852,-57.464
28.892,-57.452
28.932,-57.441
28.972,-57.43
29.012,-57.418
29.052,-57.407
29.092,-57.395
29.132,-57.384
29.172,-57.372
29.212,-57.36
29.252,-57.349
29.292,-57.337
29.332,-57.326
29.372,-57.314
29.412,-57.303
29.452,-57.291
29.492,-57.28
29.532,-57.268
29.572,-57.256
29.612,-57.245
29.652,-57.233
29.692,-57.221
29.732,-57.21
29.772,-57.198
29.812,-57.186
29.852,-57.175
29.892,-57.163
29.932,-57.151
29.972,-57.139
30.012,-57.127
30.052,-57.116
30.092,-57.104
30.132,-57.092
30.172,-57.08
30.212,-57.068
30.252,-57.056
30.292,-57.044
30.332,-57.033
30.372,-57.021
30.412,-57.009
30.452,-56.997
30.492,-56.985
30.532,-56.973
30.572,-56.961
30.612,-56.948
30.652,-56.936
30.692,-56.924
30.732,-56.912
30.772,-56.9
30.812,-56.888
30.852,-56.876
30.892,-56.863
30.932,-56.851
30.972,-56.839
31.012,-56.826
31.052,-56.814
31.092,-56.802
31.132,-56.789
31.172,-56.777
31.212,-56.764
31.253,-56.752
31.293,-56.739
31.333,-56.727
31.373,-56.714
31.413,-56.702
31.453,-56.689
31.493,-56.676
31.533,-56.664
31.573,-56.651
31.613,-56.638
31.653,-56.625
31.693,-56.612
31.733,-56.6
31.773,-56.587
31.813,-56.574
31.853,-56.561
31.893,-56.548
31.933,-56.535
31.973,-56.522
32.013,-56.508
32.053,-56.495
32.093,-56.482
32.133,-56.469
32.173,-56.455
32.213,-56.442
32.253,-56.429
32.293,-56.415
32.333,-56.402
32.373,-56.388
32.413,-56.375
32.453,-56.361
32.493,-56.347
32.533,-56.333
32.573,-56.32
32.613,-56.306
32.653,-56.292
32.693,-56.278
32.733,-56.264
32.773,-56.25
32.813,-56.236
32.853,-56.222
32.893,-56.207
32.933,-56.193
32.973,-56.179
33.013,-56.164
33.053,-56.15
33.093,-56.135
33.133,-56.121
33.173,-56.106
33.213,-56.092
33.253,-56.077
33.293,-56.062
33.333,-56.047
33.373,-56.032
33.413,-56.017
33.453,-56.002
33.493,-55.987
33.533,-55.971
33.573,-55.956
33.613,-55.941
33.653,-55.925
33.693,-55.909
33.733,-55.894
33.774,-55.878
33.814,-55.862
33.854,-55.846
33.894,-55.83
33.934,-55.814
33.974,-55.798
34.014,-55.782
34.054,-55.765
34.094,-55.749
34.134,-55.732
34.174,-55.716
34.214,-55.699
34.254,-55.682
34.294,-55.665
34.334,-55.648
34.374,-55.631
34.414,-55.613
34.454,-55.596
34.494,-55.579
34.534,-55.561
34.574,-55.543
34.614,-55.525
34.654,-55.507
34.694,-55.489
34.734,-55.471
34.774,-55.453
34.814,-55.434
34.854,-55.415
34.894,-55.397
34.934,-55.378
34.974,-55.359
35.014,-55.34
35.054,-55.32
35.094,-55.301
35.134,-55.281
35.174,-55.261
35.214,-55.241
35.254,-55.221
35.294,-55.201
35.334,-55.18
35.374,-55.16
35.414,-55.139
35.454,-55.118
35.494,-55.097
35.534,-55.075
35.574,-55.054
35.614,-55.032
35.654,-55.01
35.694,-54.988
35.734,-54.966
35.774,-54.943
35.814,-54.92
35.854,-54.897
35.894,-54.874
35.934,-54.851
35.974,-54.827
36.014,-54.803
36.054,-54.779
36.094,-54.754
36.134,-54.729
36.174,-54.704
36.214,-54.679
36.255,-54.653
36.295,-54.628
36.335,-54.601
36.375,-54.575
36.415,-54.548
36.455,-54.521
36.495,-54.493
36.535,-54.466
36.575,-54.438
36.615,-54.409
36.655,-54.38
36.695,-54.351
36.735,-54.321
36.775,-54.291
36.815,-54.261
36.855,-54.23
36.895,-54.199
36.935,-54.167
36.975,-54.135
37.015,-54.102
37.055,-54.069
37.095,-54.035
37.135,-54.001
37.175,-53.966
37.215,-53.931
37.255,-53.895
37.295,-53.859
37.335,-53.822
37.375,-53.784
37.415,-53.746
37.455,-53.707
37.495,-53.667
37.535,-53.627
37.575,-53.585
37.615,-53.543
37.655,-53.501
37.695,-53.457
37.735,-53.413
37.775,-53.367
37.815,-53.321
37.855,-53.274
37.895,-53.225
37.935,-53.176
37.975,-53.125
38.015,-53.074
38.055,-53.021
38.095,-52.967
38.135,-52.912
38.175,-52.855
38.215,-52.797
38.255,-52.737
38.295,-52.676
38.335,-52.613
38.375,-52.548
38.415,-52.482
38.455,-52.413
38.495,-52.343
38.535,-52.27
38.575,-52.195
38.615,-52.118
38.655,-52.038
38.695,-51.955
38.735,-51.87
38.776,-51.781
38.816,-51.69
38.856,-51.594
38.896,-51.495
38.936,-51.392
38.976,-51.285
39.016,-51.173
39.056,-51.056
39.096,-50.934
39.136,-50.806
39.176,-50.671
39.216,-50.53
39.256,-50.381
39.296,-50.224
39.336,-50.057
39.376,-49.881
39.416,-49.693
39.456,-49.493
39.496,-49.279
39.536,-49.049
39.576,-48.801
39.616,-48.534
39.656,-48.243
39.696,-47.925
39.736,-47.576
39.776,-47.191
39.816,-46.762
39.856,-46.282
39.896,-45.738
39.936,-45.117
39.976,-44.399
40.016,-43.556
40.056,-42.552
40.096,-41.332
40.136,-39.816
40.176,-37.879
40.216,-35.32
40.256,-31.798
40.296,-26.712
40.336,-18.945
40.376,-6.426
40.416,14.16
40.456,43.971
40.496,65.09
40.536,53.835
40.576,59.471
40.616,47.957
40.656,46.892
40.696,38.418
40.736,32.453
40.776,25.211
40.816,18.315
40.856,11.565
40.896,5.1506
40.936,-0.86989
40.976,-6.4481
41.016,-11.567
41.056,-16.26
41.096,-20.626
41.136,-24.824
41.176,-29.045
41.216,-33.498
41.257,-38.389
41.297,-43.89
41.337,-50.041
41.377,-56.551
41.417,-62.63
41.457,-67.292
41.497,-70.278
41.537,-72.104
41.577,-73.249
41.617,-73.99
41.657,-74.481
41.697,-74.813
41.737,-75.043
41.777,-75.203
41.817,-75.315
41.857,-75.392
41.897,-75.445
41.937,-75.479
41.977,-75.5
42.017,-75.51
42.057,-75.51
42.097,-75.504
42.137,-75.493
42.177,-75.476
42.217,-75.455
42.257,-75.431
42.297,-75.404
42.337,-75.374
42.377,-75.341
42.417,-75.306
42.457,-75.269
42.497,-75.23
42.537,-75.189
42.577,-75.146
42.617,-75.102
42.657,-75.057
42.697,-75.01
42.737,-74.962
42.777,-74.912
42.817,-74.862
42.857,-74.81
42.897,-74.758
42.937,-74.704
42.977,-74.649
43.017,-74.594
43.057,-74.538
43.097,-74.481
43.137,-74.423
43.177,-74.365
43.217,-74.306
43.257,-74.246
43.297,-74.186
43.337,-74.126
43.377,-74.065
43.417,-74.003
43.457,-73.941
43.497,-73.879
43.537,-73.816
43.577,-73.754
43.617,-73.691
43.657,-73.627
43.697,-73.564
43.737,-73.5
43.778,-73.436
43.818,-73.372
43.858,-73.308
43.898,-73.244
43.938,-73.18
43.978,-73.115
44.018,-73.051
44.058,-72.987
44.098,-72.922
44.138,-72.858
44.178,-72.794
44.218,-72.729
44.258,-72.665
44.298,-72.601
44.338,-72.537
44.378,-72.473
44.418,-72.409
44.458,-72.345
44.498,-72.282
44.538,-72.218
44.578,-72.155
44.618,-72.092
44.658,-72.029
44.698,-71.966
44.738,-71.903
44.778,-71.841
44.818,-71.778
44.858,-71.716
44.898,-71.654
44.938,-71.592
44.978,-71.531
45.018,-71.469
45.058,-71.408
45.098,-71.347
45.138,-71.286
45.178,-71.226
45.218,-71.166
45.258,-71.105
45.298,-71.046
45.338,-70.986
45.378,-70.926
45.418,-70.867
45.458,-70.808
45.498,-70.749
45.538,-70.691
45.578,-70.633
45.618,-70.574
45.658,-70.517
45.698,-70.459
45.738,-70.402
45.778,-70.345
45.818,-70.288
45.858,-70.231
45.898,-70.175
45.938,-70.118
45.978,-70.062
46.018,-70.007
46.058,-69.951
46.098,-69.896
46.138,-69.841
46.178,-69.786
46.218,-69.731
46.259,-69.677
46.299,-69.623
46.339,-69.569
46.379,-69.516
46.419,-69.462
46.459,-69.409
46.499,-69.356
46.539,-69.303
46.579,-69.251
46.619,-69.199
46.659,-69.147
46.699,-69.095
46.739,-69.043
46.779,-68.992
46.819,-68.941
46.859,-68.89
46.899,-68.839
46.939,-68.789
46.979,-68.739
47.019,-68.689
47.059,-68.639
47.099,-68.59
47.139,-68.54
47.179,-68.491
47.219,-68.442
47.259,-68.394
47.299,-68.345
47.339,-68.297
47.379,-68.249
47.419,-68.201
47.459,-68.153
47.499,-68.106
47.539,-68.059
47.579,-68.012
47.619,-67.965
47.659,-67.919
47.699,-67.872
47.739,-67.826
47.779,-67.78
47.819,-67.735
47.859,-67.689
47.899,-67.644
47.939,-67.599
47.979,-67.554
48.019,-67.509
48.059,-67.464
48.099,-67.42
48.139,-67.376
48.179,-67.332
48.219,-67.288
48.259,-67.245
48.299,-67.202
48.339,-67.158
48.379,-67.115
48.419,-67.073
48.459,-67.03
48.499,-66.988
48.539,-66.946
48.579,-66.904
48.619,-66.862
48.659,-66.82
48.699,-66.779
48.739,-66.737
48.78,-66.696
48.82,-66.655
48.86,-66.615
48.9,-66.574
48.94,-66.534
48.98,-66.493
49.02,-66.453
49.06,-66.414
49.1,-66.374
49.14,-66.334
49.18,-66.295
49.22,-66.256
49.26,-66.217
49.3,-66.178
49.34,-66.14
49.38,-66.101
49.42,-66.063
49.46,-66.025
49.5,-65.987
49.54,-65.949
49.58,-65.911
49.62,-65.874
49.66,-65.837
49.7,-65.799
49.74,-65.762
49.78,-65.726
49.82,-65.689
49.86,-65.652
49.9,-65.616
49.94,-65.58
49.98,-65.544
50.02,-65.508
50.06,-65.472
50.1,-65.437
50.14,-65.401
50.18,-65.366
50.22,-65.331
50.26,-65.296
50.3,-65.261
50.34,-65.226
50.38,-65.192
50.42,-65.158
50.46,-65.123
50.5,-65.089
50.54,-65.055
50.58,-65.022
50.62,-64.988
50.66,-64.954
50.7,-64.921
50.74,-64.888
50.78,-64.855
50.82,-64.822
50.86,-64.789
50.9,-64.756
50.94,-64.724
50.98,-64.691
51.02,-64.659
51.06,-64.627
51.1,-64.595
51.14,-64.563
51.18,-64.532
51.22,-64.5
51.261,-64.469
51.301,-64.437
51.341,-64.406
51.381,-64.375
51.421,-64.344
51.461,-64.313
51.501,-64.283
51.541,-64.252
51.581,-64.222
51.621,-64.191
51.661,-64.161
51.701,-64.131
51.741,-64.101
51.781,-64.071
51.821,-64.042
51.861,-64.012
51.901,-63.983
51.941,-63.953
51.981,-63.924
52.021,-63.895
52.061,-63.866
52.101,-63.837
52.141,-63.809
52.181,-63.78
52.221,-63.752
52.261,-63.723
52.301,-63.695
52.341,-63.667
52.381,-63.639
52.421,-63.611
52.461,-63.583
52.501,-63.555
52.541,-63.528
52.581,-63.5
52.621,-63.473
52.661,-63.446
52.701,-63.418
52.741,-63.391
52.781,-63.365
52.821,-63.338
52.861,-63.311
52.901,-63.284
52.941,-63.258
52.981,-63.231
53.021,-63.205
53.061,-63.179
53.101,-63.153
53.141,-63.127
53.181,-63.101
53.221,-63.075
53.261,-63.049
53.301,-63.024
53.341,-62.998
53.381,-62.973
53.421,-62.948
53.461,-62.922
53.501,-62.897
53.541,-62.872
53.581,-62.847
53.621,-62.823
53.661,-62.798
53.701,-62.773
53.741,-62.749
53.782,-62.724
53.822,-62.7
53.862,-62.676
53.902,-62.652
53.942,-62.627
53.982,-62.603
54.022,-62.58
54.062,-62.556
54.102,-62.532
54.142,-62.508
54.182,-62.485
54.222,-62.461
54.262,-62.438
54.302,-62.415
54.342,-62.392
54.382,-62.368
54.422,-62.345
54.462,-62.323
54.502,-62.3
54.542,-62.277
54.582,-62.254
54.622,-62.232
54.662,-62.209
54.702,-62.187
54.742,-62.164
54.782,-62.142
54.822,-62.12
54.862,-62.098
54.902,-62.076
54.942,-62.054
54.982,-62.032
55.022,-62.01
55.062,-61.988
55.102,-61.967
55.142,-61.945
55.182,-61.924
55.222,-61.902
55.262,-61.881
55.302,-61.86
55.342,-61.838
55.382,-61.817
55.422,-61.796
55.462,-61.775
55.502,-61.754
55.542,-61.734
55.582,-61.713
55.622,-61.692
55.662,-61.672
55.702,-61.651
55.742,-61.63
55.782,-61.61
55.822,-61.59
55.862,-61.57
55.902,-61.549
55.942,-61.529
55.982,-61.509
56.022,-61.489
56.062,-61.469
56.102,-61.449
56.142,-61.43
56.182,-61.41
56.222,-61.39
56.263,-61.371
56.303,-61.351
56.343,-61.332
56.383,-61.312
56.423,-61.293
56.463,-61.274
56.503,-61.254
56.543,-61.235
56.583,-61.216
56.623,-61.197
56.663,-61.178
56.703,-61.159
56.743,-61.14
56.783,-61.122
56.823,-61.103
56.863,-61.084
56.903,-61.066
56.943,-61.047
56.983,-61.029
57.023,-61.01
57.063,-60.992
57.103,-60.974
57.143,-60.955
57.183,-60.937
57.223,-60.919
57.263,-60.901
57.303,-60.883
57.343,-60.865
57.383,-60.847
57.423,-60.829
57.463,-60.811
57.503,-60.794
57.543,-60.776
57.583,-60.758
57.623,-60.741
57.663,-60.723
57.703,-60.706
57.743,-60.688
57.783,-60.671
57.823,-60.653
57.863,-60.636
57.903,-60.619
57.943,-60.602
57.983,-60.585
58.023,-60.567
58.063,-60.55
58.103,-60.533
58.143,-60.517
58.183,-60.5
58.223,-60.483
58.263,-60.466
58.303,-60.449
58.343,-60.433
58.383,-60.416
58.423,-60.399
58.463,-60.383
58.503,-60.366
58.543,-60.35
58.583,-60.333
58.623,-60.317
58.663,-60.301
58.703,-60.284
58.743,-60.268
58.784,-60.252
58.824,-60.236
58.864,-60.22
58.904,-60.204
58.944,-60.188
58.984,-60.172
59.024,-60.156
59.064,-60.14
59.104,-60.124
59.144,-60.108
59.184,-60.092
59.224,-60.077
59.264,-60.061
59.304,-60.045
59.344,-60.03
59.384,-60.014
59.424,-59.998
59.464,-59.983
59.504,-59.967
59.544,-59.952
59.584,-59.937
59.624,-59.921
59.664,-59.906
59.704,-59.891
59.744,-59.876
59.784,-59.86
59.824,-59.845
59.864,-59.83
59.904,-59.815
59.944,-59.8
59.984,-59.785
60.024,-59.77
60.064,-59.755
60.104,-59.74
60.144,-59.725
60.184,-59.71
60.224,-59.696
60.264,-59.681
60.304,-59.666
60.344,-59.651
60.384,-59.637
60.424,-59.622
60.464,-59.607
60.504,-59.593
60.544,-59.578
60.584,-59.564
60.624,-59.549
60.664,-59.535
60.704,-59.52
60.744,-59.506
60.784,-59.492
60.824,-59.477
60.864,-59.463
60.904,-59.449
60.944,-59.435
60.984,-59.42
61.024,-59.406
61.064,-59.392
61.104,-59.378
61.144,-59.364
61.184,-59.35
61.224,-59.336
61.265,-59.322
61.305,-59.308
61.345,-59.294
61.385,-59.28
61.425,-59.266
61.465,-59.252
61.505,-59.238
61.545,-59.224
61.585,-59.21
61.625,-59.197
61.665,-59.183
61.705,-59.169
61.745,-59.156
61.785,-59.142
61.825,-59.128
61.865,-59.115
61.905,-59.101
61.945,-59.087
61.985,-59.074
62.025,-59.06
62.065,-59.047
62.105,-59.033
62.145,-59.02
62.185,-59.006
62.225,-58.993
62.265,-58.98
62.305,-58.966
62.345,-58.953
62.385,-58.939
62.425,-58.926
62.465,-58.913
62.505,-58.9
62.545,-58.886
62.585,-58.873
62.625,-58.86
62.665,-58.847
62.705,-58.833
62.745,-58.82
62.785,-58.807
62.825,-58.794
62.865,-58.781
62.905,-58.768
62.945,-58.755
62.985,-58.742
63.025,-58.729
63.065,-58.716
63.105,-58.703
63.145,-58.69
63.185,-58.677
63.225,-58.664
63.265,-58.651
63.305,-58.638
63.345,-58.625
63.385,-58.612
63.425,-58.599
63.465,-58.586
63.505,-58.573
63.545,-58.56
63.585,-58.548
63.625,-58.535
63.665,-58.522
63.705,-58.509
63.745,-58.496
63.786,-58.484
63.826,-58.471
63.866,-58.458
63.906,-58.446
63.946,-58.433
63.986,-58.42
64.026,-58.407
64.066,-58.395
64.106,-58.382
64.146,-58.369
64.186,-58.357
64.226,-58.344
64.266,-58.331
64.306,-58.319
64.346,-58.306
64.386,-58.294
64.426,-58.281
64.466,-58.268
64.506,-58.256
64.546,-58.243
64.586,-58.231
64.626,-58.218
64.666,-58.206
64.706,-58.193
64.746,-58.181
64.786,-58.168
64.826,-58.156
64.866,-58.143
64.906,-58.131
64.946,-58.118
64.986,-58.106
65.026,-58.093
65.066,-58.081
65.106,-58.068
65.146,-58.056
65.186,-58.043
65.226,-58.031
65.266,-58.018
65.306,-58.006
65.346,-57.993
65.386,-57.981
65.426,-57.968
65.466,-57.956
65.506,-57.944
65.546,-57.931
65.586,-57.919
65.626,-57.906
65.666,-57.894
65.706,-57.881
65.746,-57.869
65.786,-57.857
65.826,-57.844
65.866,-57.832
65.906,-57.819
65.946,-57.807
65.986,-57.794
66.026,-57.782
66.066,-57.769
66.106,-57.757
66.146,-57.745
66.186,-57.732
66.226,-57.72
66.267,-57.707
66.307,-57.695
66.347,-57.682
66.387,-57.67
66.427,-57.657
66.467,-57.645
66.507,-57.632
66.547,-57.62
66.587,-57.607
66.627,-57.595
66.667,-57.582
66.707,-57.57
66.747,-57.557
66.787,-57.545
66.827,-57.532
66.867,-57.52
66.907,-57.507
66.947,-57.495
66.987,-57.482
67.027,-57.469
67.067,-57.457
67.107,-57.444
67.147,-57.432
67.187,-57.419
67.227,-57.406
67.267,-57.394
67.307,-57.381
67.347,-57.368
67.387,-57.356
67.427,-57.343
67.467,-57.33
67.507,-57.318
67.547,-57.305
67.587,-57.292
67.627,-57.279
67.667,-57.267
67.707,-57.254
67.747,-57.241
67.787,-57.228
67.827,-57.215
67.867,-57.203
67.907,-57.19
67.947,-57.177
67.987,-57.164
68.027,-57.151
68.067,-57.138
68.107,-57.125
68.147,-57.112
68.187,-57.099
68.227,-57.086
68.267,-57.073
68.307,-57.06
68.347,-57.047
68.387,-57.034
68.427,-57.021
68.467,-57.007
68.507,-56.994
68.547,-56.981
68.587,-56.968
68.627,-56.955
68.667,-56.941
68.707,-56.928
68.747,-56.915
68.788,-56.901
68.828,-56.888
68.868,-56.874
68.908,-56.861
68.948,-56.848
68.988,-56.834
69.028,-56.821
69.068,-56.807
69.108,-56.793
69.148,-56.78
69.188,-56.766
69.228,-56.752
69.268,-56.739
69.308,-56.725
69.348,-56.711
69.388,-56.697
69.428,-56.683
69.468,-56.669
69.508,-56.655
69.548,-56.641
69.588,-56.627
69.628,-56.613
69.668,-56.599
69.708,-56.585
69.748,-56.571
69.788,-56.556
69.828,-56.542
69.868,-56.528
69.908,-56.513
69.948,-56.499
69.988,-56.485
70.028,-56.47
70.068,-56.455
70.108,-56.441
70.148,-56.426
70.188,-56.411
70.228,-56.397
70.268,-56.382
70.308,-56.367
70.348,-56.352
70.388,-56.337
70.428,-56.322
70.468,-56.307
70.508,-56.292
70.548,-56.276
70.588,-56.261
70.628,-56.246
70.668,-56.23
70.708,-56.215
70.748,-56.199
70.788,-56.184
70.828,-56.168
70.868,-56.152
70.908,-56.137
70.948,-56.121
70.988,-56.105
71.028,-56.089
71.068,-56.073
71.108,-56.056
71.148,-56.04
71.188,-56.024
71.228,-56.007
71.269,-55.991
71.309,-55.974
71.349,-55.958
71.389,-55.941
71.429,-55.924
71.469,-55.907
71.509,-55.89
71.549,-55.873
71.589,-55.856
71.629,-55.838
71.669,-55.821
71.709,-55.803
71.749,-55.786
71.789,-55.768
71.829,-55.75
71.869,-55.732
71.909,-55.714
71.949,-55.696
71.989,-55.678
72.029,-55.66
72.069,-55.641
72.109,-55.623
72.149,-55.604
72.189,-55.585
72.229,-55.566
72.269,-55.547
72.309,-55.528
72.349,-55.508
72.389,-55.489
72.429,-55.469
72.469,-55.449
72.509,-55.429
72.549,-55.409
72.589,-55.389
72.629,-55.369
72.669,-55.348
72.709,-55.328
72.749,-55.307
72.789,-55.286
72.829,-55.264
72.869,-55.243
72.909,-55.222
72.949,-55.2
72.989,-55.178
73.029,-55.156
73.069,-55.134
73.109,-55.111
73.149,-55.088
73.189,-55.065
73.229,-55.042
73.269,-55.019
73.309,-54.995
73.349,-54.972
73.389,-54.948
73.429,-54.923
73.469,-54.899
73.509,-54.874
73.549,-54.849
73.589,-54.824
73.629,-54.799
73.669,-54.773
73.709,-54.747
73.749,-54.72
73.79,-54.694
73.83,-54.667
73.87,-54.64
73.91,-54.612
73.95,-54.584
73.99,-54.556
74.03,-54.527
74.07,-54.498
74.11,-54.469
74.15,-54.44
74.19,-54.409
74.23,-54.379
74.27,-54.348
74.31,-54.317
74.35,-54.285
74.39,-54.253
74.43,-54.221
74.47,-54.188
74.51,-54.154
74.55,-54.12
74.59,-54.086
74.63,-54.051
74.67,-54.015
74.71,-53.979
74.75,-53.942
74.79,-53.905
74.83,-53.867
74.87,-53.829
74.91,-53.79
74.95,-53.75
74.99,-53.709
75.03,-53.668
75.07,-53.626
75.11,-53.583
75.15,-53.539
75.19,-53.495
75.23,-53.449
75.27,-53.403
75.31,-53.356
75.35,-53.307
75.39,-53.258
75.43,-53.208
75.47,-53.156
75.51,-53.104
75.55,-53.05
75.59,-52.995
75.63,-52.938
75.67,-52.881
75.71,-52.821
75.75,-52.76
75.79,-52.698
75.83,-52.634
75.87,-52.568
75.91,-52.5
75.95,-52.431
75.99,-52.359
76.03,-52.285
76.07,-52.209
76.11,-52.13
76.15,-52.049
76.19,-51.965
76.23,-51.878
76.271,-51.788
76.311,-51.694
76.351,-51.597
76.391,-51.496
76.431,-51.392
76.471,-51.282
76.511,-51.168
76.551,-51.049
76.591,-50.925
76.631,-50.794
76.671,-50.657
76.711,-50.513
76.751,-50.361
76.791,-50.201
76.831,-50.031
76.871,-49.851
76.911,-49.66
76.951,-49.455
76.991,-49.236
77.031,-49.001
77.071,-48.748
77.111,-48.473
77.151,-48.175
77.191,-47.849
77.231,-47.49
77.271,-47.093
77.311,-46.651
77.351,-46.155
77.391,-45.591
77.431,-44.946
77.471,-44.197
77.511,-43.315
77.551,-42.26
77.591,-40.971
77.631,-39.357
77.671,-37.279
77.711,-34.507
77.751,-30.646
77.791,-24.99
77.831,-16.223
77.871,-1.9358
77.911,21.296
77.951,51.923
77.991,64.175
78.031,53.448
78.071,57.718
78.111,47.233
78.151,44.931
78.191,36.928
78.231,30.642
78.271,23.504
78.311,16.647
78.351,9.9949
78.391,3.6921
78.431,-2.2036
78.471,-7.6512
78.511,-12.643
78.551,-17.226
78.591,-21.513
78.631,-25.668
78.671,-29.886
78.711,-34.371
78.752,-39.32
78.792,-44.888
78.832,-51.064
78.872,-57.482
78.912,-63.293
78.952,-67.596
78.992,-70.311
79.032,-71.976
79.072,-73.026
79.112,-73.708
79.152,-74.163
79.192,-74.472
79.232,-74.685
79.272,-74.834
79.312,-74.938
79.352,-75.01
79.392,-75.059
79.432,-75.091
79.472,-75.109
79.512,-75.117
79.552,-75.117
79.592,-75.11
79.632,-75.098
79.672,-75.081
79.712,-75.06
79.752,-75.036
79.792,-75.009
79.832,-74.979
79.872,-74.947
79.912,-74.912
79.952,-74.875
79.992,-74.837
80.032,-74.796
80.072,-74.755
80.112,-74.711
80.152,-74.666
80.192,-74.62
80.232,-74.573
80.272,-74.524
80.312,-74.474
80.352,-74.423
80.392,-74.372
80.432,-74.319
80.472,-74.265
80.512,-74.211
80.552,-74.155
80.592,-74.099
80.632,-74.043
80.672,-73.985
80.712,-73.927
80.752,-73.869
80.792,-73.809
80.832,-73.75
80.872,-73.69
80.912,-73.629
80.952,-73.568
80.992,-73.507
81.032,-73.446
81.072,-73.384
81.112,-73.322
81.152,-73.26
81.192,-73.197
81.232,-73.134
81.273,-73.071
81.313,-73.008
81.353,-72.945
81.393,-72.882
81.433,-72.819
81.473,-72.756
81.513,-72.692
81.553,-72.629
81.593,-72.565
81.633,-72.502
81.673,-72.439
81.713,-72.375
81.753,-72.312
81.793,-72.249
81.833,-72.186
81.873,-72.123
81.913,-72.06
81.953,-71.997
81.993,-71.935
82.033,-71.872
82.073,-71.81
82.113,-71.747
82.153,-71.685
82.193,-71.623
82.233,-71.561
82.273,-71.5
82.313,-71.438
82.353,-71.377
82.393,-71.316
82.433,-71.255
82.473,-71.194
82.513,-71.134
82.553,-71.074
82.593,-71.013
82.633,-70.953
82.673,-70.894
82.713,-70.834
82.753,-70.775
82.793,-70.716
82.833,-70.657
82.873,-70.598
82.913,-70.54
82.953,-70.482
82.993,-70.424
83.033,-70.366
83.073,-70.309
83.113,-70.251
83.153,-70.194
83.193,-70.138
83.233,-70.081
83.273,-70.025
83.313,-69.968
83.353,-69.913
83.393,-69.857
83.433,-69.801
83.473,-69.746
83.513,-69.691
83.553,-69.636
83.593,-69.582
83.633,-69.528
83.673,-69.474
83.713,-69.42
83.754,-69.366
83.794,-69.313
83.834,-69.26
83.874,-69.207
83.914,-69.154
83.954,-69.102
83.994,-69.049
84.034,-68.997
84.074,-68.946
84.114,-68.894
84.154,-68.843
84.194,-68.792
84.234,-68.741
84.274,-68.69
84.314,-68.64
84.354,-68.589
84.394,-68.539
84.434,-68.49
84.474,-68.44
84.514,-68.391
84.554,-68.342
84.594,-68.293
84.634,-68.244
84.674,-68.195
84.714,-68.147
84.754,-68.099
84.794,-68.051
84.834,-68.004
84.874,-67.956
84.914,-67.909
84.954,-67.862
84.994,-67.815
85.034,-67.769
85.074,-67.722
85.114,-67.676
85.154,-67.63
85.194,-67.585
85.234,-67.539
85.274,-67.494
85.314,-67.448
85.354,-67.403
85.394,-67.359
85.434,-67.314
85.474,-67.27
85.514,-67.226
85.554,-67.182
85.594,-67.138
85.634,-67.094
85.674,-67.051
85.714,-67.008
85.754,-66.965
85.794,-66.922
85.834,-66.879
85.874,-66.837
85.914,-66.795
85.954,-66.753
85.994,-66.711
86.034,-66.669
86.074,-66.627
86.114,-66.586
86.154,-66.545
86.194,-66.504
86.234,-66.463
86.275,-66.423
86.315,-66.382
86.355,-66.342
86.395,-66.302
86.435,-66.262
86.475,-66.222
86.515,-66.183
86.555,-66.143
86.595,-66.104
86.635,-66.065
86.675,-66.026
86.715,-65.988
86.755,-65.949
86.795,-65.911
86.835,-65.872
86.875,-65.834
86.915,-65.797
86.955,-65.759
86.995,-65.721
87.035,-65.684
87.075,-65.647
87.115,-65.61
87.155,-65.573
87.195,-65.536
87.235,-65.499
87.275,-65.463
87.315,-65.427
87.355,-65.391
87.395,-65.355
87.435,-65.319
87.475,-65.283
87.515,-65.248
87.555,-65.212
87.595,-65.177
87.635,-65.142
87.675,-65.107
87.715,-65.073
87.755,-65.038
87.795,-65.003
87.835,-64.969
87.875,-64.935
87.915,-64.901
87.955,-64.867
87.995,-64.833
88.035,-64.8
88.075,-64.766
88.115,-64.733
88.155,-64.7
88.195,-64.667
88.235,-64.634
88.275,-64.601
88.315,-64.569
88.355,-64.536
88.395,-64.504
88.435,-64.472
88.475,-64.44
88.515,-64.408
88.555,-64.376
88.595,-64.344
88.635,-64.313
88.675,-64.281
88.715,-64.25
88.756,-64.219
88.796,-64.188
88.836,-64.157
88.876,-64.126
88.916,-64.095
88.956,-64.065
88.996,-64.034
89.036,-64.004
89.076,-63.974
89.116,-63.944
89.156,-63.914
89.196,-63.884
89.236,-63.855
89.276,-63.825
89.316,-63.796
89.356,-63.766
89.396,-63.737
89.436,-63.708
89.476,-63.679
89.516,-63.65
89.556,-63.622
89.596,-63.593
89.636,-63.564
89.676,-63.536
89.716,-63.508
89.756,-63.48
89.796,-63.452
89.836,-63.424
89.876,-63.396
89.916,-63.368
89.956,-63.341
89.996,-63.313
90.036,-63.286
90.076,-63.258
90.116,-63.231
90.156,-63.204
90.196,-63.177
90.236,-63.15
90.276,-63.124
90.316,-63.097
90.356,-63.07
90.396,-63.044
90.436,-63.018
90.476,-62.991
90.516,-62.965
90.556,-62.939
90.596,-62.913
90.636,-62.887
90.676,-62.862
90.716,-62.836
90.756,-62.811
90.796,-62.785
90.836,-62.76
90.876,-62.734
90.916,-62.709
90.956,-62.684
90.996,-62.659
91.036,-62.634
91.076,-62.61
91.116,-62.585
91.156,-62.56
91.196,-62.536
91.236,-62.511
91.277,-62.487
91.317,-62.463
91.357,-62.439
91.397,-62.415
91.437,-62.391
91.477,-62.367
91.517,-62.343
91.557,-62.319
91.597,-62.296
91.637,-62.272
91.677,-62.249
91.717,-62.225
91.757,-62.202
91.797,-62.179
91.837,-62.156
91.877,-62.133
91.917,-62.11
91.957,-62.087
91.997,-62.064
92.037,-62.041
92.077,-62.019
92.117,-61.996
92.157,-61.974
92.197,-61.951
92.237,-61.929
92.277,-61.907
92.317,-61.885
92.357,-61.863
92.397,-61.841
92.437,-61.819
92.477,-61.797
92.517,-61.775
92.557,-61.753
92.597,-61.732
92.637,-61.71
92.677,-61.689
92.717,-61.667
92.757,-61.646
92.797,-61.625
92.837,-61.604
92.877,-61.583
92.917,-61.561
92.957,-61.54
92.997,-61.52
93.037,-61.499
93.077,-61.478
93.117,-61.457
93.157,-61.437
93.197,-61.416
93.237,-61.396
93.277,-61.375
93.317,-61.355
93.357,-61.335
93.397,-61.314
93.437,-61.294
93.477,-61.274
93.517,-61.254
93.557,-61.234
93.597,-61.214
93.637,-61.194
93.677,-61.175
93.717,-61.155
93.758,-61.135
93.798,-61.116
93.838,-61.096
93.878,-61.077
93.918,-61.057
93.958,-61.038
93.998,-61.019
94.038,-61
94.078,-60.98
94.118,-60.961
94.158,-60.942
94.198,-60.923
94.238,-60.904
94.278,-60.885
94.318,-60.867
94.358,-60.848
94.398,-60.829
94.438,-60.811
94.478,-60.792
94.518,-60.773
94.558,-60.755
94.598,-60.737
94.638,-60.718
94.678,-60.7
94.718,-60.682
94.758,-60.663
94.798,-60.645
94.838,-60.627
94.878,-60.609
94.918,-60.591
94.958,-60.573
94.998,-60.555
95.038,-60.537
95.078,-60.52
95.118,-60.502
95.158,-60.484
95.198,-60.467
95.238,-60.449
95.278,-60.431
95.318,-60.414
95.358,-60.397
95.398,-60.379
95.438,-60.362
95.478,-60.344
95.518,-60.327
95.558,-60.31
95.598,-60.293
95.638,-60.276
95.678,-60.259
95.718,-60.242
95.758,-60.225
95.798,-60.208
95.838,-60.191
95.878,-60.174
95.918,-60.157
95.958,-60.14
95.998,-60.124
96.038,-60.107
96.078,-60.09
96.118,-60.074
96.158,-60.057
96.198,-60.041
96.238,-60.024
96.279,-60.008
96.319,-59.991
96.359,-59.975
96.399,-59.959
96.439,-59.942
96.479,-59.926
96.519,-59.91
96.559,-59.894
96.599,-59.878
96.639,-59.862
96.679,-59.846
96.719,-59.83
96.759,-59.814
96.799,-59.798
96.839,-59.782
96.879,-59.766
96.919,-59.75
96.959,-59.734
96.999,-59.719
97.039,-59.703
97.079,-59.687
97.119,-59.672
97.159,-59.656
97.199,-59.64
97.239,-59.625
97.279,-59.609
97.319,-59.594
97.359,-59.579
97.399,-59.563
97.439,-59.548
97.479,-59.532
97.519,-59.517
97.559,-59.502
97.599,-59.487
97.639,-59.471
97.679,-59.456
97.719,-59.441
97.759,-59.426
97.799,-59.411
97.839,-59.396
97.879,-59.381
97.919,-59.366
97.959,-59.351
97.999,-59.336
98.039,-59.321
98.079,-59.306
98.119,-59.291
98.159,-59.276
98.199,-59.261
98.239,-59.247
98.279,-59.232
98.319,-59.217
98.359,-59.202
98.399,-59.188
98.439,-59.173
98.479,-59.158
98.519,-59.144
98.559,-59.129
98.599,-59.115
98.639,-59.1
98.679,-59.086
98.719,-59.071
98.76,-59.057
98.8,-59.042
98.84,-59.028
98.88,-59.013
98.92,-58.999
98.96,-58.985
99,-58.97
99.04,-58.956
99.08,-58.942
99.12,-58.928
99.16,-58.913
99.2,-58.899
99.24,-58.885
99.28,-58.871
99.32,-58.857
99.36,-58.842
99.4,-58.828
99.44,-58.814
99.48,-58.8
99.52,-58.786
99.56,-58.772
99.6,-58.758
99.64,-58.744
99.68,-58.73
99.72,-58.716
99.76,-58.702
99.8,-58.688
99.84,-58.674
99.88,-58.66
99.92,-58.646
99.96,-58.632
100,-58.619


==> solution_adapt_forcing.csv <==
t,v
0,-50
0.040016,-49.34
0.080032,-48.687
0.12005,-48.009
0.16006,-47.283
0.20008,-46.49
0.2401,-45.605
0.28011,-44.599
0.32013,-43.431
0.36014,-42.042
0.40016,-40.342
0.44018,-38.193
0.48019,-35.363
0.52021,-31.454
0.56022,-25.733
0.60024,-16.799
0.64026,-1.9727
0.68027,22.866
0.72029,56.381
0.7603,65.599
0.80032,54.59
0.84034,63.412
0.88035,49.073
0.92037,52.392
0.96038,41.664
1.0004,37.557
1.0404,29.804
1.0804,23.108
1.1204,16.19
1.1605,9.5947
1.2005,3.331
1.2405,-2.5244
1.2805,-7.9346
1.3205,-12.894
1.3605,-17.453
1.4006,-21.727
1.4406,-25.884
1.4806,-30.119
1.5206,-34.636
1.5606,-39.636
1.6006,-45.267
1.6407,-51.503
1.6807,-57.942
1.7207,-63.689
1.7607,-67.856
1.8007,-70.432
1.8407,-71.98
1.8808,-72.927
1.9208,-73.512
1.9608,-73.872
2.0008,-74.087
2.0408,-74.206
2.0808,-74.257
2.1208,-74.26
2.1609,-74.228
2.2009,-74.168
2.2409,-74.087
2.2809,-73.988
2.3209,-73.875
2.3609,-73.748
2.401,-73.61
2.441,-73.462
2.481,-73.305
2.521,-73.138
2.561,-72.964
2.601,-72.782
2.6411,-72.593
2.6811,-72.397
2.7211,-72.194
2.7611,-71.985
2.8011,-71.77
2.8411,-71.548
2.8812,-71.322
2.9212,-71.089
2.9612,-70.852
3.0012,-70.61
3.0412,-70.363
3.0812,-70.111
3.1212,-69.855
3.1613,-69.595
3.2013,-69.331
3.2413,-69.063
3.2813,-68.791
3.3213,-68.516
3.3613,-68.238
3.4014,-67.957
3.4414,-67.673
3.4814,-67.387
3.5214,-67.098
3.5614,-66.806
3.6014,-66.513
3.6415,-66.217
3.6815,-65.92
3.7215,-65.621
3.7615,-65.32
3.8015,-65.018
3.8415,-64.714
3.8816,-64.41
3.9216,-64.104
3.9616,-63.797
4.0016,-63.489
4.0416,-63.181
4.0816,-62.872
4.1216,-62.562
4.1617,-62.251
4.2017,-61.94
4.2417,-61.628
4.2817,-61.316
4.3217,-61.004
4.3617,-60.691
4.4018,-60.378
4.4418,-60.064
4.4818,-59.75
4.5218,-59.436
4.5618,-59.121
4.6018,-58.805
4.6419,-58.489
4.6819,-58.173
4.7219,-57.855
4.7619,-57.537
4.8019,-57.217
4.8419,-56.896
4.882,-56.574
4.922,-56.25
4.962,-55.924
5.002,-55.596
5.042,-55.265
5.082,-54.931
5.122,-54.594
5.1621,-54.252
5.2021,-53.906
5.2421,-53.554
5.2821,-53.196
5.3221,-52.831
5.3621,-52.458
5.4022,-52.075
5.4422,-51.68
5.4822,-51.273
5.5222,-50.851
5.5622,-50.41
5.6022,-49.95
5.6423,-49.464
5.6823,-48.949
5.7223,-48.399
5.7623,-47.806
5.8023,-47.162
5.8423,-46.452
5.8824,-45.663
5.9224,-44.769
5.9624,-43.742
6.0024,-42.537
6.0424,-41.089
6.0824,-39.298
6.1224,-37.009
6.1625,-33.961
6.2025,-29.7
6.2425,-23.397
6.2825,-13.485
6.3225,2.8823
6.3625,29.174
6.4026,59.719
6.4426,60.839
6.4826,56.707
6.5226,54.558
6.5626,48.64
6.6026,43.557
6.6427,36.784
6.6827,30.081
6.7227,23.114
6.7627,16.296
6.8027,9.7155
6.8427,3.4796
6.8828,-2.352
6.9228,-7.7401
6.9628,-12.678
7.0028,-17.213
7.0428,-21.457
7.0828,-25.57
7.1228,-29.74
7.1629,-34.167
7.2029,-39.043
7.2429,-44.517
7.2829,-50.585
7.3229,-56.903
7.3629,-62.656
7.403,-66.947
7.443,-69.644
7.483,-71.265
7.523,-72.254
7.563,-72.864
7.603,-73.24
7.6431,-73.465
7.6831,-73.59
7.7231,-73.646
7.7631,-73.652
7.8031,-73.623
7.8431,-73.566
7.8832,-73.487
7.9232,-73.39
7.9632,-73.278
8.0032,-73.153
8.0432,-73.017
8.0832,-72.871
8.1232,-72.715
8.1633,-72.551
8.2033,-72.379
8.2433,-72.199
8.2833,-72.011
8.3233,-71.817
8.3633,-71.616
8.4034,-71.409
8.4434,-71.196
8.4834,-70.977
8.5234,-70.752
8.5634,-70.522
8.6034,-70.287
8.6435,-70.047
8.6835,-69.802
8.7235,-69.552
8.7635,-69.298
8.8035,-69.04
8.8435,-68.778
8.8836,-68.512
8.9236,-68.242
8.9636,-67.969
9.0036,-67.693
9.0436,-67.414
9.0836,-67.132
9.1236,-66.847
9.1637,-66.559
9.2037,-66.27
9.2437,-65.978
9.2837,-65.684
9.3237,-65.388
9.3637,-65.09
9.4038,-64.791
9.4438,-64.49
9.4838,-64.188
9.5238,-63.884
9.5638,-63.58
9.6038,-63.274
9.6439,-62.967
9.6839,-62.659
9.7239,-62.351
9.7639,-62.042
9.8039,-61.732
9.8439,-61.422
9.884,-61.11
9.924,-60.799
9.964,-60.487
10.004,-60.174
10.044,-59.861
10.084,-59.547
10.124,-59.233
10.164,-58.918
10.204,-58.602
10.244,-58.286
10.284,-57.969
10.324,-57.651
10.364,-57.331
10.404,-57.011
10.444,-56.689
10.484,-56.366
10.524,-56.04
10.564,-55.713
10.604,-55.383
10.644,-55.05
10.684,-54.713
10.724,-54.373
10.764,-54.028
10.804,-53.678
10.844,-53.323
10.884,-52.96
10.924,-52.59
10.964,-52.21
11.004,-51.82
11.044,-51.418
11.084,-51.001
11.124,-50.568
11.164,-50.115
11.204,-49.64
11.244,-49.137
11.285,-48.602
11.325,-48.027
11.365,-47.404
11.405,-46.723
11.445,-45.968
11.485,-45.12
11.525,-44.152
11.565,-43.025
11.605,-41.686
11.645,-40.051
11.685,-37.991
11.725,-35.296
11.765,-31.609
11.805,-26.289
11.845,-18.136
11.885,-4.9041
11.925,16.935
11.965,47.863
12.005,65.843
12.045,52.826
12.085,60.75
12.125,47.189
12.165,47.838
12.205,38.484
12.245,33.084
12.285,25.77
12.325,19.009
12.365,12.321
12.405,5.9679
12.445,-0.0064556
12.485,-5.5498
12.525,-10.641
12.565,-15.302
12.605,-19.616
12.645,-23.722
12.685,-27.796
12.725,-32.027
12.765,-36.606
12.805,-41.703
12.845,-47.399
12.885,-53.541
12.925,-59.564
12.965,-64.556
13.005,-67.947
13.045,-70.009
13.085,-71.256
13.125,-72.023
13.165,-72.496
13.205,-72.785
13.245,-72.952
13.285,-73.038
13.325,-73.066
13.365,-73.053
13.405,-73.008
13.445,-72.94
13.485,-72.852
13.525,-72.748
13.565,-72.63
13.605,-72.5
13.645,-72.36
13.685,-72.21
13.725,-72.051
13.766,-71.884
13.806,-71.709
13.846,-71.527
13.886,-71.338
13.926,-71.142
13.966,-70.939
14.006,-70.731
14.046,-70.517
14.086,-70.296
14.126,-70.071
14.166,-69.84
14.206,-69.604
14.246,-69.363
14.286,-69.118
14.326,-68.868
14.366,-68.614
14.406,-68.356
14.446,-68.094
14.486,-67.828
14.526,-67.559
14.566,-67.286
14.606,-67.01
14.646,-66.731
14.686,-66.45
14.726,-66.166
14.766,-65.879
14.806,-65.59
14.846,-65.299
14.886,-65.006
14.926,-64.711
14.966,-64.414
15.006,-64.116
15.046,-63.816
15.086,-63.514
15.126,-63.212
15.166,-62.908
15.206,-62.603
15.246,-62.298
15.286,-61.991
15.326,-61.683
15.366,-61.375
15.406,-61.066
15.446,-60.756
15.486,-60.446
15.526,-60.135
15.566,-59.823
15.606,-59.51
15.646,-59.197
15.686,-58.884
15.726,-58.569
15.766,-58.254
15.806,-57.937
15.846,-57.62
15.886,-57.301
15.926,-56.982
15.966,-56.66
16.006,-56.337
16.046,-56.012
16.086,-55.685
16.126,-55.355
16.166,-55.023
16.206,-54.686
16.246,-54.346
16.287,-54.002
16.327,-53.652
16.367,-53.296
16.407,-52.934
16.447,-52.563
16.487,-52.184
16.527,-51.794
16.567,-51.391
16.607,-50.975
16.647,-50.542
16.687,-50.089
16.727,-49.614
16.767,-49.111
16.807,-48.576
16.847,-48.001
16.887,-47.379
16.927,-46.698
16.967,-45.944
17.007,-45.096
17.047,-44.129
17.087,-43.004
17.127,-41.667
17.167,-40.035
17.207,-37.981
17.247,-35.295
17.287,-31.623
17.327,-26.33
17.367,-18.23
17.407,-5.1066
17.447,16.528
17.487,47.244
17.527,65.677
17.567,52.9
17.607,60.451
17.647,47.273
17.687,47.612
17.727,38.469
17.767,32.987
17.807,25.731
17.847,18.981
17.887,12.32
17.927,5.9911
17.967,0.042042
18.007,-5.4762
18.047,-10.542
18.087,-15.178
18.127,-19.463
18.167,-23.534
18.207,-27.561
18.247,-31.726
18.287,-36.216
18.327,-41.194
18.367,-46.747
18.407,-52.748
18.447,-58.687
18.487,-63.704
18.527,-67.188
18.567,-69.326
18.607,-70.619
18.647,-71.412
18.687,-71.902
18.727,-72.202
18.768,-72.376
18.808,-72.467
18.848,-72.499
18.888,-72.489
18.928,-72.447
18.968,-72.381
19.008,-72.295
19.048,-72.193
19.088,-72.078
19.128,-71.95
19.168,-71.812
19.208,-71.664
19.248,-71.507
19.288,-71.343
19.328,-71.17
19.368,-70.99
19.408,-70.804
19.448,-70.61
19.488,-70.41
19.528,-70.205
19.568,-69.993
19.608,-69.775
19.648,-69.552
19.688,-69.324
19.728,-69.091
19.768,-68.853
19.808,-68.61
19.848,-68.363
19.888,-68.112
19.928,-67.856
19.968,-67.597
20.008,-67.334
20.048,-67.067
20.088,-66.797
20.128,-66.524
20.168,-66.248
20.208,-65.969
20.248,-65.687
20.288,-65.403
20.328,-65.116
20.368,-64.828
20.408,-64.537
20.448,-64.244
20.488,-63.95
20.528,-63.653
20.568,-63.356
20.608,-63.056
20.648,-62.756
20.688,-62.454
20.728,-62.151
20.768,-61.847
20.808,-61.543
20.848,-61.237
20.888,-60.93
20.928,-60.622
20.968,-60.314
21.008,-60.005
21.048,-59.695
21.088,-59.384
21.128,-59.073
21.168,-58.76
21.208,-58.447
21.248,-58.133
21.289,-57.818
21.329,-57.501
21.369,-57.184
21.409,-56.865
21.449,-56.544
21.489,-56.222
21.529,-55.897
21.569,-55.57
21.609,-55.24
21.649,-54.907
21.689,-54.571
21.729,-54.231
21.769,-53.885
21.809,-53.535
21.849,-53.178
21.889,-52.814
21.929,-52.442
21.969,-52.061
22.009,-51.668
22.049,-51.263
22.089,-50.843
22.129,-50.406
22.169,-49.949
22.209,-49.468
22.249,-48.958
22.289,-48.415
22.329,-47.83
22.369,-47.195
22.409,-46.499
22.449,-45.725
22.489,-44.853
22.529,-43.853
22.569,-42.685
22.609,-41.289
22.649,-39.574
22.689,-37.397
22.729,-34.525
22.769,-30.555
22.809,-24.759
22.849,-15.773
22.889,-1.0881
22.929,22.81
22.969,53.769
23.009,63.822
23.049,53.684
23.089,57.685
23.129,47.366
23.169,45.228
23.209,37.242
23.249,31.135
23.289,24.082
23.329,17.338
23.369,10.777
23.409,4.5567
23.449,-1.2683
23.489,-6.6549
23.529,-11.59
23.569,-16.107
23.609,-20.298
23.649,-24.306
23.689,-28.3
23.729,-32.46
23.77,-36.962
23.81,-41.958
23.85,-47.502
23.89,-53.42
23.93,-59.154
23.97,-63.87
24.01,-67.079
24.05,-69.042
24.09,-70.232
24.13,-70.964
24.17,-71.416
24.21,-71.691
24.25,-71.85
24.29,-71.93
24.33,-71.954
24.37,-71.939
24.41,-71.893
24.45,-71.825
24.49,-71.737
24.53,-71.634
24.57,-71.517
24.61,-71.389
24.65,-71.251
24.69,-71.103
24.73,-70.947
24.77,-70.783
24.81,-70.611
24.85,-70.432
24.89,-70.246
24.93,-70.054
24.97,-69.855
25.01,-69.651
25.05,-69.44
25.09,-69.224
25.13,-69.003
25.17,-68.776
25.21,-68.545
25.25,-68.308
25.29,-68.067
25.33,-67.822
25.37,-67.572
25.41,-67.319
25.45,-67.061
25.49,-66.8
25.53,-66.536
25.57,-66.268
25.61,-65.997
25.65,-65.723
25.69,-65.446
25.73,-65.166
25.77,-64.884
25.81,-64.6
25.85,-64.313
25.89,-64.024
25.93,-63.734
25.97,-63.441
26.01,-63.147
26.05,-62.852
26.09,-62.554
26.13,-62.256
26.17,-61.956
26.21,-61.655
26.251,-61.353
26.291,-61.05
26.331,-60.746
26.371,-60.44
26.411,-60.134
26.451,-59.827
26.491,-59.519
26.531,-59.211
26.571,-58.901
26.611,-58.59
26.651,-58.279
26.691,-57.966
26.731,-57.652
26.771,-57.337
26.811,-57.02
26.851,-56.702
26.891,-56.382
26.931,-56.06
26.971,-55.736
27.011,-55.409
27.051,-55.08
27.091,-54.747
27.131,-54.41
27.171,-54.069
27.211,-53.722
27.251,-53.371
27.291,-53.012
27.331,-52.646
27.371,-52.272
27.411,-51.887
27.451,-51.491
27.491,-51.082
27.531,-50.657
27.571,-50.213
27.611,-49.748
27.651,-49.258
27.691,-48.738
27.731,-48.181
27.771,-47.58
27.811,-46.926
27.851,-46.204
27.891,-45.399
27.931,-44.486
27.971,-43.433
28.011,-42.194
28.051,-40.699
28.091,-38.842
28.131,-36.457
28.171,-33.261
28.211,-28.765
28.251,-22.069
28.291,-11.481
28.331,5.9641
28.371,33.244
28.411,61.628
28.451,58.167
28.491,57.704
28.531,51.704
28.571,48.188
28.611,41.483
28.651,35.348
28.691,28.434
28.731,21.625
28.772,14.924
28.812,8.5046
28.852,2.4432
28.892,-3.2037
28.932,-8.4037
28.972,-13.158
29.012,-17.518
29.052,-21.596
29.092,-25.54
29.132,-29.521
29.172,-33.714
29.212,-38.284
29.252,-43.359
29.292,-48.94
29.332,-54.762
29.372,-60.188
29.412,-64.433
29.452,-67.222
29.492,-68.918
29.532,-69.951
29.572,-70.589
29.612,-70.982
29.652,-71.218
29.692,-71.351
29.732,-71.414
29.772,-71.427
29.812,-71.402
29.852,-71.351
29.892,-71.277
29.932,-71.186
29.972,-71.08
30.012,-70.961
30.052,-70.832
30.092,-70.692
30.132,-70.544
30.172,-70.387
30.212,-70.223
30.252,-70.051
30.292,-69.872
30.332,-69.686
30.372,-69.494
30.412,-69.296
30.452,-69.092
30.492,-68.883
30.532,-68.667
30.572,-68.447
30.612,-68.222
30.652,-67.991
30.692,-67.756
30.732,-67.517
30.772,-67.273
30.812,-67.025
30.852,-66.773
30.892,-66.517
30.932,-66.257
30.972,-65.995
31.012,-65.728
31.052,-65.459
31.092,-65.187
31.132,-64.912
31.172,-64.634
31.212,-64.354
31.253,-64.072
31.293,-63.787
31.333,-63.5
31.373,-63.212
31.413,-62.921
31.453,-62.629
31.493,-62.336
31.533,-62.04
31.573,-61.744
31.613,-61.446
31.653,-61.147
31.693,-60.846
31.733,-60.545
31.773,-60.242
31.813,-59.939
31.853,-59.634
31.893,-59.328
31.933,-59.022
31.973,-58.714
32.013,-58.405
32.053,-58.095
32.093,-57.784
32.133,-57.472
32.173,-57.158
32.213,-56.842
32.253,-56.525
32.293,-56.206
32.333,-55.885
32.373,-55.561
32.413,-55.235
32.453,-54.905
32.493,-54.572
32.533,-54.235
32.573,-53.893
32.613,-53.546
32.653,-53.192
32.693,-52.832
32.733,-52.464
32.773,-52.087
32.813,-51.699
32.853,-51.298
32.893,-50.884
32.933,-50.453
32.973,-50.002
33.013,-49.529
33.053,-49.028
33.093,-48.495
33.133,-47.923
33.173,-47.304
33.213,-46.626
33.253,-45.875
33.293,-45.033
33.333,-44.071
33.373,-42.954
33.413,-41.628
33.453,-40.011
33.493,-37.979
33.533,-35.33
33.573,-31.718
33.613,-26.534
33.653,-18.639
33.693,-5.919
33.733,14.981
33.774,44.985
33.814,65.066
33.854,53.295
33.894,59.535
33.934,47.63
33.974,47.027
34.014,38.506
34.054,32.8
34.094,25.697
34.134,18.98
34.174,12.388
34.214,6.1229
34.254,0.23935
34.294,-5.2139
34.334,-10.216
34.374,-14.784
34.414,-18.994
34.454,-22.969
34.494,-26.866
34.534,-30.853
34.574,-35.098
34.614,-39.754
34.654,-44.913
34.694,-50.51
34.734,-56.18
34.774,-61.219
34.814,-64.958
34.854,-67.341
34.894,-68.788
34.934,-69.675
34.974,-70.222
35.014,-70.559
35.054,-70.758
35.094,-70.867
35.134,-70.913
35.174,-70.913
35.214,-70.88
35.254,-70.822
35.294,-70.744
35.334,-70.649
35.374,-70.54
35.414,-70.419
35.454,-70.288
35.494,-70.147
35.534,-69.998
35.574,-69.841
35.614,-69.676
35.654,-69.504
35.694,-69.325
35.734,-69.139
35.774,-68.948
35.814,-68.75
35.854,-68.547
35.894,-68.338
35.934,-68.124
35.974,-67.904
36.014,-67.68
36.054,-67.451
36.094,-67.217
36.134,-66.978
36.174,-66.736
36.214,-66.489
36.255,-66.239
36.295,-65.985
36.335,-65.727
36.375,-65.466
36.415,-65.201
36.455,-64.934
36.495,-64.663
36.535,-64.39
36.575,-64.115
36.615,-63.836
36.655,-63.556
36.695,-63.273
36.735,-62.989
36.775,-62.702
36.815,-62.414
36.855,-62.123
36.895,-61.832
36.935,-61.538
36.975,-61.244
37.015,-60.947
37.055,-60.65
37.095,-60.351
37.135,-60.052
37.175,-59.751
37.215,-59.449
37.255,-59.145
37.295,-58.841
37.335,-58.535
37.375,-58.229
37.415,-57.921
37.455,-57.611
37.495,-57.3
37.535,-56.988
37.575,-56.674
37.615,-56.358
37.655,-56.04
37.695,-55.72
37.735,-55.397
37.775,-55.071
37.815,-54.741
37.855,-54.408
37.895,-54.071
37.935,-53.728
37.975,-53.38
38.015,-53.026
38.055,-52.664
38.095,-52.294
38.135,-51.914
38.175,-51.523
38.215,-51.119
38.255,-50.7
38.295,-50.264
38.335,-49.807
38.375,-49.325
38.415,-48.815
38.455,-48.27
38.495,-47.684
38.535,-47.046
38.575,-46.346
38.615,-45.567
38.655,-44.688
38.695,-43.679
38.735,-42.498
38.776,-41.085
38.816,-39.345
38.856,-37.134
38.896,-34.209
38.936,-30.158
38.976,-24.232
39.016,-15.032
39.056,-0.02087
39.096,24.175
39.136,54.54
39.176,62.792
39.216,53.931
39.256,56.173
39.296,47.245
39.336,43.994
39.376,36.565
39.416,30.236
39.456,23.317
39.496,16.631
39.536,10.167
39.576,4.0487
39.616,-1.6672
39.656,-6.9421
39.696,-11.766
39.736,-16.176
39.776,-20.261
39.816,-24.158
39.856,-28.023
39.896,-32.022
39.936,-36.315
39.976,-41.038
40.016,-46.248
40.056,-51.812
40.096,-57.281
40.136,-61.936
40.176,-65.246
40.216,-67.32
40.256,-68.582
40.296,-69.357
40.336,-69.837
40.376,-70.13
40.416,-70.301
40.456,-70.391
40.496,-70.423
40.536,-70.414
40.576,-70.375
40.616,-70.312
40.656,-70.229
40.696,-70.132
40.736,-70.021
40.776,-69.899
40.816,-69.767
40.856,-69.625
40.896,-69.475
40.936,-69.318
40.976,-69.153
41.016,-68.981
41.056,-68.802
41.096,-68.618
41.136,-68.427
41.176,-68.23
41.216,-68.027
41.257,-67.819
41.297,-67.606
41.337,-67.388
41.377,-67.164
41.417,-66.937
41.457,-66.704
41.497,-66.467
41.537,-66.226
41.577,-65.982
41.617,-65.733
41.657,-65.48
41.697,-65.224
41.737,-64.965
41.777,-64.703
41.817,-64.437
41.857,-64.169
41.897,-63.898
41.937,-63.624
41.977,-63.348
42.017,-63.069
42.057,-62.789
42.097,-62.506
42.137,-62.222
42.177,-61.935
42.217,-61.647
42.257,-61.357
42.297,-61.066
42.337,-60.773
42.377,-60.479
42.417,-60.183
42.457,-59.886
42.497,-59.588
42.537,-59.289
42.577,-58.988
42.617,-58.686
42.657,-58.383
42.697,-58.079
42.737,-57.773
42.777,-57.465
42.817,-57.156
42.857,-56.846
42.897,-56.533
42.937,-56.219
42.977,-55.902
43.017,-55.583
43.057,-55.261
43.097,-54.936
43.137,-54.607
43.177,-54.275
43.217,-53.937
43.257,-53.595
43.297,-53.247
43.337,-52.892
43.377,-52.53
43.417,-52.158
43.457,-51.777
43.497,-51.384
43.537,-50.977
43.577,-50.555
43.617,-50.115
43.657,-49.653
43.697,-49.166
43.737,-48.648
43.778,-48.094
43.818,-47.497
43.858,-46.846
43.898,-46.129
43.938,-45.328
43.978,-44.421
44.018,-43.375
44.058,-42.145
44.098,-40.663
44.138,-38.825
44.178,-36.468
44.218,-33.32
44.258,-28.906
44.298,-22.36
44.338,-12.066
44.378,4.8132
44.418,31.258
44.458,59.856
44.498,59.079
44.538,56.294
44.578,52.372
44.618,47.434
44.658,41.556
44.698,35.114
44.738,28.365
44.778,21.579
44.818,14.941
44.858,8.5809
44.898,2.5812
44.938,-3.0039
44.978,-8.1423
45.018,-12.834
45.058,-17.128
45.098,-21.125
45.138,-24.964
45.178,-28.803
45.218,-32.801
45.258,-37.112
45.298,-41.855
45.338,-47.059
45.378,-52.546
45.418,-57.823
45.458,-62.191
45.498,-65.228
45.538,-67.119
45.578,-68.272
45.618,-68.983
45.658,-69.422
45.698,-69.689
45.738,-69.844
45.778,-69.922
45.818,-69.947
45.858,-69.932
45.898,-69.889
45.938,-69.823
45.978,-69.739
46.018,-69.64
46.058,-69.529
46.098,-69.406
46.138,-69.274
46.178,-69.133
46.218,-68.983
46.259,-68.826
46.299,-68.662
46.339,-68.491
46.379,-68.313
46.419,-68.129
46.459,-67.94
46.499,-67.744
46.539,-67.543
46.579,-67.336
46.619,-67.125
46.659,-66.908
46.699,-66.687
46.739,-66.461
46.779,-66.23
46.819,-65.995
46.859,-65.756
46.899,-65.513
46.939,-65.267
46.979,-65.016
47.019,-64.762
47.059,-64.505
47.099,-64.245
47.139,-63.982
47.179,-63.715
47.219,-63.447
47.259,-63.175
47.299,-62.901
47.339,-62.625
47.379,-62.347
47.419,-62.066
47.459,-61.784
47.499,-61.5
47.539,-61.214
47.579,-60.926
47.619,-60.637
47.659,-60.346
47.699,-60.054
47.739,-59.76
47.779,-59.465
47.819,-59.169
47.859,-58.871
47.899,-58.571
47.939,-58.271
47.979,-57.969
48.019,-57.665
48.059,-57.36
48.099,-57.054
48.139,-56.745
48.179,-56.435
48.219,-56.122
48.259,-55.807
48.299,-55.489
48.339,-55.169
48.379,-54.845
48.419,-54.518
48.459,-54.186
48.499,-53.85
48.539,-53.509
48.579,-53.161
48.619,-52.807
48.659,-52.445
48.699,-52.074
48.739,-51.692
48.78,-51.299
48.82,-50.892
48.86,-50.469
48.9,-50.028
48.94,-49.564
48.98,-49.075
49.02,-48.554
49.06,-47.997
49.1,-47.395
49.14,-46.739
49.18,-46.014
49.22,-45.204
49.26,-44.285
49.3,-43.223
49.34,-41.971
49.38,-40.458
49.42,-38.576
49.46,-36.155
49.5,-32.905
49.54,-28.326
49.58,-21.5
49.62,-10.716
49.66,6.9654
49.7,34.19
49.74,61.366
49.78,57.457
49.82,57.046
49.86,50.902
49.9,47.209
49.94,40.562
49.98,34.36
50.02,27.522
50.06,20.783
50.1,14.186
50.14,7.8833
50.18,1.9488
50.22,-3.5659
50.26,-8.632
50.3,-13.254
50.34,-17.485
50.38,-21.431
50.42,-25.229
50.46,-29.034
50.5,-33
50.54,-37.276
50.58,-41.972
50.62,-47.108
50.66,-52.497
50.7,-57.654
50.74,-61.907
50.78,-64.867
50.82,-66.714
50.86,-67.843
50.9,-68.54
50.94,-68.971
50.98,-69.233
51.02,-69.384
51.06,-69.46
51.1,-69.484
51.14,-69.469
51.18,-69.426
51.22,-69.36
51.261,-69.277
51.301,-69.178
51.341,-69.068
51.381,-68.946
51.421,-68.815
51.461,-68.675
51.501,-68.527
51.541,-68.372
51.581,-68.209
51.621,-68.04
51.661,-67.864
51.701,-67.682
51.741,-67.494
51.781,-67.301
51.821,-67.102
51.861,-66.898
51.901,-66.688
51.941,-66.474
51.981,-66.255
52.021,-66.031
52.061,-65.803
52.101,-65.571
52.141,-65.334
52.181,-65.094
52.221,-64.849
52.261,-64.602
52.301,-64.35
52.341,-64.096
52.381,-63.838
52.421,-63.577
52.461,-63.314
52.501,-63.048
52.541,-62.779
52.581,-62.507
52.621,-62.234
52.661,-61.958
52.701,-61.68
52.741,-61.4
52.781,-61.118
52.821,-60.834
52.861,-60.549
52.901,-60.262
52.941,-59.973
52.981,-59.683
53.021,-59.391
53.061,-59.098
53.101,-58.804
53.141,-58.507
53.181,-58.21
53.221,-57.911
53.261,-57.61
53.301,-57.307
53.341,-57.003
53.381,-56.697
53.421,-56.389
53.461,-56.079
53.501,-55.766
53.541,-55.451
53.581,-55.132
53.621,-54.811
53.661,-54.485
53.701,-54.156
53.741,-53.822
53.782,-53.482
53.822,-53.137
53.862,-52.784
53.902,-52.424
53.942,-52.055
53.982,-51.676
54.022,-51.284
54.062,-50.88
54.102,-50.459
54.142,-50.02
54.182,-49.559
54.222,-49.072
54.262,-48.555
54.302,-48.002
54.342,-47.404
54.382,-46.753
54.422,-46.034
54.462,-45.232
54.502,-44.322
54.542,-43.272
54.582,-42.037
54.622,-40.547
54.662,-38.699
54.702,-36.327
54.742,-33.155
54.782,-28.706
54.822,-22.107
54.862,-11.735
54.902,5.232
54.942,31.635
54.982,59.715
55.022,58.728
55.062,56.026
55.102,51.925
55.142,47.02
55.182,41.08
55.222,34.653
55.262,27.919
55.302,21.17
55.342,14.58
55.382,8.2749
55.422,2.3349
55.462,-3.1875
55.502,-8.2623
55.542,-12.891
55.582,-17.123
55.622,-21.058
55.662,-24.83
55.702,-28.588
55.742,-32.483
55.782,-36.661
55.822,-41.235
55.862,-46.236
55.902,-51.516
55.942,-56.646
55.982,-60.989
56.022,-64.095
56.062,-66.064
56.102,-67.269
56.142,-68.012
56.182,-68.473
56.222,-68.754
56.263,-68.918
56.303,-69.004
56.343,-69.034
56.383,-69.025
56.423,-68.986
56.463,-68.924
56.503,-68.844
56.543,-68.749
56.583,-68.641
56.623,-68.523
56.663,-68.394
56.703,-68.257
56.743,-68.112
56.783,-67.959
56.823,-67.799
56.863,-67.633
56.903,-67.46
56.943,-67.281
56.983,-67.096
57.023,-66.906
57.063,-66.71
57.103,-66.509
57.143,-66.302
57.183,-66.091
57.223,-65.875
57.263,-65.654
57.303,-65.429
57.343,-65.2
57.383,-64.967
57.423,-64.729
57.463,-64.488
57.503,-64.244
57.543,-63.996
57.583,-63.744
57.623,-63.49
57.663,-63.232
57.703,-62.971
57.743,-62.708
57.783,-62.442
57.823,-62.174
57.863,-61.903
57.903,-61.63
57.943,-61.355
57.983,-61.078
58.023,-60.798
58.063,-60.517
58.103,-60.234
58.143,-59.95
58.183,-59.664
58.223,-59.376
58.263,-59.086
58.303,-58.795
58.343,-58.502
58.383,-58.208
58.423,-57.912
58.463,-57.614
58.503,-57.315
58.543,-57.014
58.583,-56.711
58.623,-56.406
58.663,-56.098
58.703,-55.789
58.743,-55.476
58.784,-55.161
58.824,-54.842
58.864,-54.519
58.904,-54.193
58.944,-53.862
58.984,-53.525
59.024,-53.183
59.064,-52.834
59.104,-52.478
59.144,-52.113
59.184,-51.738
59.224,-51.351
59.264,-50.952
59.304,-50.537
59.344,-50.104
59.384,-49.651
59.424,-49.173
59.464,-48.666
59.504,-48.124
59.544,-47.54
59.584,-46.906
59.624,-46.208
59.664,-45.432
59.704,-44.556
59.744,-43.551
59.784,-42.374
59.824,-40.966
59.864,-39.234
59.904,-37.033
59.944,-34.128
59.984,-30.113
60.024,-24.258
60.064,-15.21
60.104,-0.53003
60.144,23.015
60.184,52.8
60.224,62.645
60.264,53.428
60.304,55.626
60.344,46.878
60.384,43.381
60.424,36.145
60.464,29.779
60.504,22.952
60.544,16.335
60.584,9.958
60.624,3.9312
60.664,-1.69
60.704,-6.869
60.744,-11.597
60.784,-15.91
60.824,-19.89
60.864,-23.664
60.904,-27.373
60.944,-31.168
60.984,-35.189
61.024,-39.562
61.064,-44.35
61.104,-49.478
61.144,-54.63
61.184,-59.237
61.224,-62.745
61.265,-65.055
61.305,-66.48
61.345,-67.357
61.385,-67.9
61.425,-68.235
61.465,-68.435
61.505,-68.545
61.545,-68.593
61.585,-68.596
61.625,-68.568
61.665,-68.514
61.705,-68.441
61.745,-68.352
61.785,-68.25
61.825,-68.136
61.865,-68.013
61.905,-67.88
61.945,-67.739
61.985,-67.591
62.025,-67.435
62.065,-67.273
62.105,-67.104
62.145,-66.93
62.185,-66.749
62.225,-66.562
62.265,-66.371
62.305,-66.173
62.345,-65.971
62.385,-65.764
62.425,-65.552
62.465,-65.335
62.505,-65.114
62.545,-64.889
62.585,-64.659
62.625,-64.426
62.665,-64.189
62.705,-63.948
62.745,-63.704
62.785,-63.456
62.825,-63.205
62.865,-62.951
62.905,-62.694
62.945,-62.434
62.985,-62.172
63.025,-61.907
63.065,-61.639
63.105,-61.369
63.145,-61.097
63.185,-60.823
63.225,-60.547
63.265,-60.269
63.305,-59.989
63.345,-59.707
63.385,-59.424
63.425,-59.138
63.465,-58.851
63.505,-58.562
63.545,-58.272
63.585,-57.98
63.625,-57.686
63.665,-57.39
63.705,-57.093
63.745,-56.793
63.786,-56.492
63.826,-56.188
63.866,-55.881
63.906,-55.573
63.946,-55.261
63.986,-54.946
64.026,-54.627
64.066,-54.305
64.106,-53.978
64.146,-53.646
64.186,-53.309
64.226,-52.965
64.266,-52.614
64.306,-52.255
64.346,-51.886
64.386,-51.507
64.426,-51.116
64.466,-50.71
64.506,-50.288
64.546,-49.847
64.586,-49.383
64.626,-48.893
64.666,-48.371
64.706,-47.811
64.746,-47.205
64.786,-46.543
64.826,-45.81
64.866,-44.99
64.906,-44.057
64.946,-42.976
64.986,-41.698
65.026,-40.149
65.066,-38.216
65.106,-35.717
65.146,-32.348
65.186,-27.579
65.226,-20.434
65.266,-9.1121
65.306,9.3753
65.346,37.098
65.386,62.095
65.426,55.933
65.466,56.96
65.506,49.526
65.546,46.271
65.586,39.321
65.626,33.15
65.666,26.328
65.706,19.651
65.746,13.145
65.786,6.9511
65.826,1.1364
65.866,-4.2514
65.906,-9.1886
65.946,-13.686
65.986,-17.801
66.026,-21.638
66.066,-25.331
66.106,-29.023
66.146,-32.857
66.186,-36.967
66.226,-41.453
66.267,-46.327
66.307,-51.43
66.347,-56.342
66.387,-60.473
66.427,-63.43
66.467,-65.315
66.507,-66.475
66.547,-67.192
66.587,-67.636
66.627,-67.907
66.667,-68.066
66.707,-68.148
66.747,-68.176
66.787,-68.166
66.827,-68.127
66.867,-68.066
66.907,-67.987
66.947,-67.893
66.987,-67.788
67.027,-67.671
67.067,-67.545
67.107,-67.411
67.147,-67.268
67.187,-67.118
67.227,-66.962
67.267,-66.799
67.307,-66.629
67.347,-66.454
67.387,-66.273
67.427,-66.086
67.467,-65.894
67.507,-65.697
67.547,-65.495
67.587,-65.288
67.627,-65.076
67.667,-64.86
67.707,-64.64
67.747,-64.415
67.787,-64.187
67.827,-63.954
67.867,-63.718
67.907,-63.478
67.947,-63.235
67.987,-62.988
68.027,-62.738
68.067,-62.486
68.107,-62.23
68.147,-61.972
68.187,-61.711
68.227,-61.447
68.267,-61.181
68.307,-60.913
68.347,-60.642
68.387,-60.369
68.427,-60.095
68.467,-59.818
68.507,-59.539
68.547,-59.259
68.587,-58.976
68.627,-58.692
68.667,-58.406
68.707,-58.118
68.747,-57.829
68.788,-57.537
68.828,-57.244
68.868,-56.949
68.908,-56.651
68.948,-56.352
68.988,-56.05
69.028,-55.745
69.068,-55.438
69.108,-55.127
69.148,-54.814
69.188,-54.496
69.228,-54.175
69.268,-53.848
69.308,-53.517
69.348,-53.18
69.388,-52.836
69.428,-52.485
69.468,-52.126
69.508,-51.756
69.548,-51.376
69.588,-50.983
69.628,-50.575
69.668,-50.15
69.708,-49.706
69.748,-49.237
69.788,-48.741
69.828,-48.213
69.868,-47.644
69.908,-47.027
69.948,-46.352
69.988,-45.603
70.028,-44.76
70.068,-43.799
70.108,-42.68
70.148,-41.351
70.188,-39.73
70.228,-37.693
70.268,-35.038
70.308,-31.425
70.348,-26.25
70.388,-18.406
70.428,-5.861
70.468,14.522
70.508,43.442
70.548,63.46
70.588,53.698
70.628,57.114
70.668,47.751
70.708,45.109
70.748,37.729
70.788,31.572
70.828,24.738
70.868,18.109
70.908,11.681
70.948,5.5865
70.988,-0.11556
71.028,-5.3828
71.068,-10.198
71.108,-14.581
71.148,-18.601
71.188,-22.368
71.228,-26.016
71.269,-29.687
71.309,-33.519
71.349,-37.636
71.389,-42.125
71.429,-46.976
71.469,-51.994
71.509,-56.737
71.549,-60.639
71.589,-63.385
71.629,-65.126
71.669,-66.199
71.709,-66.864
71.749,-67.275
71.789,-67.526
71.829,-67.671
71.869,-67.744
71.909,-67.767
71.949,-67.752
71.989,-67.71
72.029,-67.647
72.069,-67.567
72.109,-67.472
72.149,-67.366
72.189,-67.249
72.229,-67.123
72.269,-66.989
72.309,-66.847
72.349,-66.698
72.389,-66.542
72.429,-66.38
72.469,-66.211
72.509,-66.037
72.549,-65.857
72.589,-65.671
72.629,-65.481
72.669,-65.285
72.709,-65.084
72.749,-64.879
72.789,-64.669
72.829,-64.454
72.869,-64.236
72.909,-64.013
72.949,-63.786
72.989,-63.555
73.029,-63.321
73.069,-63.083
73.109,-62.842
73.149,-62.597
73.189,-62.349
73.229,-62.098
73.269,-61.845
73.309,-61.588
73.349,-61.329
73.389,-61.068
73.429,-60.804
73.469,-60.537
73.509,-60.269
73.549,-59.998
73.589,-59.725
73.629,-59.45
73.669,-59.173
73.709,-58.894
73.749,-58.613
73.79,-58.331
73.83,-58.046
73.87,-57.76
73.91,-57.471
73.95,-57.181
73.99,-56.888
74.03,-56.593
74.07,-56.296
74.11,-55.997
74.15,-55.695
74.19,-55.39
74.23,-55.082
74.27,-54.77
74.31,-54.455
74.35,-54.136
74.39,-53.812
74.43,-53.483
74.47,-53.148
74.51,-52.806
74.55,-52.457
74.59,-52.099
74.63,-51.732
74.67,-51.354
74.71,-50.963
74.75,-50.557
74.79,-50.135
74.83,-49.692
74.87,-49.227
74.91,-48.734
74.95,-48.208
74.99,-47.643
75.03,-47.031
75.07,-46.36
75.11,-45.617
75.15,-44.782
75.19,-43.83
75.23,-42.723
75.27,-41.411
75.31,-39.813
75.35,-37.809
75.39,-35.205
75.43,-31.672
75.47,-26.635
75.51,-19.034
75.55,-6.9279
75.59,12.744
75.63,41.149
75.67,62.896
75.71,54.329
75.75,56.806
75.79,48.199
75.83,45.216
75.87,38.048
75.91,31.857
75.95,25.053
75.99,18.427
76.03,12.001
76.07,5.9034
76.11,0.19688
76.15,-5.0761
76.19,-9.8971
76.23,-14.284
76.271,-18.3
76.311,-22.054
76.351,-25.675
76.391,-29.301
76.431,-33.069
76.471,-37.101
76.511,-41.485
76.551,-46.224
76.591,-51.155
76.631,-55.88
76.671,-59.851
76.711,-62.713
76.751,-64.553
76.791,-65.691
76.831,-66.396
76.871,-66.834
76.911,-67.101
76.951,-67.258
76.991,-67.339
77.031,-67.368
77.071,-67.358
77.111,-67.32
77.151,-67.26
77.191,-67.183
77.231,-67.091
77.271,-66.988
77.311,-66.874
77.351,-66.75
77.391,-66.618
77.431,-66.479
77.471,-66.332
77.511,-66.179
77.551,-66.019
77.591,-65.853
77.631,-65.681
77.671,-65.504
77.711,-65.321
77.751,-65.133
77.791,-64.94
77.831,-64.742
77.871,-64.539
77.911,-64.332
77.951,-64.121
77.991,-63.905
78.031,-63.685
78.071,-63.461
78.111,-63.233
78.151,-63.001
78.191,-62.766
78.231,-62.527
78.271,-62.286
78.311,-62.041
78.351,-61.792
78.391,-61.542
78.431,-61.288
78.471,-61.031
78.511,-60.772
78.551,-60.511
78.591,-60.247
78.631,-59.981
78.671,-59.712
78.711,-59.442
78.752,-59.169
78.792,-58.894
78.832,-58.618
78.872,-58.339
78.912,-58.058
78.952,-57.775
78.992,-57.49
79.032,-57.204
79.072,-56.915
79.112,-56.623
79.152,-56.33
79.192,-56.034
79.232,-55.735
79.272,-55.433
79.312,-55.129
79.352,-54.821
79.392,-54.509
79.432,-54.193
79.472,-53.873
79.512,-53.547
79.552,-53.216
79.592,-52.879
79.632,-52.534
79.672,-52.181
79.712,-51.819
79.752,-51.446
79.792,-51.062
79.832,-50.663
79.872,-50.248
79.912,-49.815
79.952,-49.359
79.992,-48.878
80.032,-48.365
80.072,-47.817
80.112,-47.224
80.152,-46.577
80.192,-45.863
80.232,-45.065
80.272,-44.16
80.312,-43.116
80.352,-41.887
80.392,-40.407
80.432,-38.571
80.472,-36.219
80.512,-33.082
80.552,-28.697
80.592,-22.223
80.632,-12.112
80.672,4.3037
80.712,29.754
80.752,57.554
80.792,59.215
80.832,54.613
80.872,51.942
80.912,46.11
80.952,40.61
80.992,34.051
81.032,27.419
81.072,20.734
81.112,14.234
81.152,8.0272
81.192,2.1924
81.232,-3.221
81.273,-8.1855
81.313,-12.704
81.353,-16.823
81.393,-20.635
81.433,-24.261
81.473,-27.835
81.513,-31.493
81.553,-35.358
81.593,-39.536
81.633,-44.068
81.673,-48.874
81.713,-53.665
81.753,-57.95
81.793,-61.26
81.833,-63.486
81.873,-64.881
81.913,-65.745
81.953,-66.282
81.993,-66.614
82.033,-66.813
82.073,-66.924
82.113,-66.973
82.153,-66.98
82.193,-66.954
82.233,-66.903
82.273,-66.834
82.313,-66.749
82.353,-66.652
82.393,-66.543
82.433,-66.425
82.473,-66.298
82.513,-66.163
82.553,-66.021
82.593,-65.872
82.633,-65.717
82.673,-65.555
82.713,-65.388
82.753,-65.214
82.793,-65.036
82.833,-64.852
82.873,-64.663
82.913,-64.469
82.953,-64.271
82.993,-64.068
83.033,-63.86
83.073,-63.648
83.113,-63.432
83.153,-63.212
83.193,-62.988
83.233,-62.76
83.273,-62.529
83.313,-62.294
83.353,-62.056
83.393,-61.815
83.433,-61.57
83.473,-61.323
83.513,-61.072
83.553,-60.819
83.593,-60.564
83.633,-60.305
83.673,-60.045
83.713,-59.781
83.754,-59.516
83.794,-59.248
83.834,-58.979
83.874,-58.707
83.914,-58.432
83.954,-58.156
83.994,-57.878
84.034,-57.598
84.074,-57.315
84.114,-57.03
84.154,-56.743
84.194,-56.454
84.234,-56.162
84.274,-55.868
84.314,-55.57
84.354,-55.27
84.394,-54.967
84.434,-54.66
84.474,-54.349
84.514,-54.033
84.554,-53.713
84.594,-53.388
84.634,-53.057
84.674,-52.719
84.714,-52.373
84.754,-52.019
84.794,-51.655
84.834,-51.28
84.874,-50.893
84.914,-50.491
84.954,-50.071
84.994,-49.632
85.034,-49.17
85.074,-48.681
85.114,-48.159
85.154,-47.598
85.194,-46.99
85.234,-46.325
85.274,-45.588
85.314,-44.76
85.354,-43.816
85.394,-42.722
85.434,-41.424
85.474,-39.847
85.514,-37.874
85.554,-35.316
85.594,-31.859
85.634,-26.948
85.674,-19.577
85.714,-7.8975
85.754,11.045
85.794,38.753
85.834,61.862
85.874,55.113
85.914,56.073
85.954,48.665
85.994,45.038
86.034,38.22
86.074,31.943
86.114,25.196
86.154,18.584
86.194,12.18
86.234,6.1029
86.275,0.41611
86.315,-4.8375
86.355,-9.6389
86.395,-14.004
86.435,-17.993
86.475,-21.708
86.515,-25.276
86.555,-28.827
86.595,-32.491
86.635,-36.386
86.675,-40.601
86.715,-45.151
86.755,-49.911
86.795,-54.545
86.835,-58.555
86.875,-61.551
86.915,-63.527
86.955,-64.76
86.995,-65.526
87.035,-66.003
87.075,-66.296
87.115,-66.47
87.155,-66.564
87.195,-66.602
87.235,-66.6
87.275,-66.569
87.315,-66.514
87.355,-66.442
87.395,-66.355
87.435,-66.255
87.475,-66.145
87.515,-66.026
87.555,-65.898
87.595,-65.763
87.635,-65.621
87.675,-65.472
87.715,-65.316
87.755,-65.155
87.795,-64.988
87.835,-64.815
87.875,-64.637
87.915,-64.454
87.955,-64.266
87.995,-64.073
88.035,-63.875
88.075,-63.673
88.115,-63.466
88.155,-63.255
88.195,-63.04
88.235,-62.821
88.275,-62.599
88.315,-62.372
88.355,-62.142
88.395,-61.909
88.435,-61.672
88.475,-61.432
88.515,-61.189
88.555,-60.943
88.595,-60.694
88.635,-60.443
88.675,-60.188
88.715,-59.932
88.756,-59.672
88.796,-59.411
88.836,-59.147
88.876,-58.88
88.916,-58.612
88.956,-58.341
88.996,-58.068
89.036,-57.793
89.076,-57.516
89.116,-57.236
89.156,-56.954
89.196,-56.67
89.236,-56.383
89.276,-56.094
89.316,-55.802
89.356,-55.507
89.396,-55.209
89.436,-54.908
89.476,-54.603
89.516,-54.295
89.556,-53.981
89.596,-53.663
89.636,-53.34
89.676,-53.011
89.716,-52.675
89.756,-52.331
89.796,-51.979
89.836,-51.616
89.876,-51.243
89.916,-50.857
89.956,-50.457
89.996,-50.039
90.036,-49.602
90.076,-49.142
90.116,-48.654
90.156,-48.134
90.196,-47.576
90.236,-46.97
90.276,-46.307
90.316,-45.573
90.356,-44.749
90.396,-43.81
90.436,-42.72
90.476,-41.43
90.516,-39.864
90.556,-37.906
90.596,-35.371
90.636,-31.95
90.676,-27.101
90.716,-19.842
90.756,-8.3681
90.796,10.219
90.836,37.566
90.876,61.261
90.916,55.532
90.956,55.688
90.996,48.905
91.036,44.949
91.076,38.303
91.116,31.986
91.156,25.265
91.196,18.661
91.236,12.267
91.277,6.1986
91.317,0.52102
91.357,-4.7234
91.397,-9.5156
91.437,-13.87
91.477,-17.847
91.517,-21.544
91.557,-25.087
91.597,-28.602
91.637,-32.219
91.677,-36.051
91.717,-40.187
91.757,-44.648
91.797,-49.324
91.837,-53.909
91.877,-57.928
91.917,-60.981
91.957,-63.024
91.997,-64.307
92.037,-65.105
92.077,-65.602
92.117,-65.909
92.157,-66.092
92.197,-66.192
92.237,-66.235
92.277,-66.237
92.317,-66.208
92.357,-66.157
92.397,-66.087
92.437,-66.002
92.477,-65.904
92.517,-65.797
92.557,-65.679
92.597,-65.554
92.637,-65.421
92.677,-65.28
92.717,-65.133
92.757,-64.98
92.797,-64.821
92.837,-64.656
92.877,-64.485
92.917,-64.309
92.957,-64.129
92.997,-63.943
93.037,-63.752
93.077,-63.557
93.117,-63.357
93.157,-63.153
93.197,-62.944
93.237,-62.732
93.277,-62.515
93.317,-62.295
93.357,-62.071
93.397,-61.843
93.437,-61.612
93.477,-61.378
93.517,-61.141
93.557,-60.9
93.597,-60.656
93.637,-60.41
93.677,-60.161
93.717,-59.909
93.758,-59.654
93.798,-59.397
93.838,-59.137
93.878,-58.876
93.918,-58.611
93.958,-58.345
93.998,-58.076
94.038,-57.804
94.078,-57.531
94.118,-57.255
94.158,-56.977
94.198,-56.696
94.238,-56.413
94.278,-56.128
94.318,-55.839
94.358,-55.548
94.398,-55.254
94.438,-54.956
94.478,-54.655
94.518,-54.35
94.558,-54.04
94.598,-53.726
94.638,-53.407
94.678,-53.081
94.718,-52.75
94.758,-52.411
94.798,-52.063
94.838,-51.707
94.878,-51.339
94.918,-50.96
94.958,-50.566
94.998,-50.157
95.038,-49.729
95.078,-49.279
95.118,-48.803
95.158,-48.297
95.198,-47.755
95.238,-47.17
95.278,-46.531
95.318,-45.826
95.358,-45.04
95.398,-44.149
95.438,-43.124
95.478,-41.919
95.518,-40.47
95.558,-38.681
95.598,-36.397
95.638,-33.368
95.678,-29.161
95.718,-23
95.758,-13.462
95.798,1.9291
95.838,26.003
95.878,54.212
95.918,60.468
95.958,53.458
95.998,52.772
96.038,45.882
96.078,40.96
96.118,34.271
96.158,27.725
96.198,21.061
96.238,14.588
96.279,8.4037
96.319,2.5901
96.359,-2.8031
96.399,-7.7477
96.439,-12.244
96.479,-16.334
96.519,-20.103
96.559,-23.664
96.599,-27.145
96.639,-30.671
96.679,-34.359
96.719,-38.31
96.759,-42.577
96.799,-47.116
96.839,-51.715
96.879,-55.973
96.919,-59.435
96.959,-61.883
96.999,-63.457
97.039,-64.44
97.079,-65.053
97.119,-65.434
97.159,-65.666
97.199,-65.8
97.239,-65.866
97.279,-65.885
97.319,-65.87
97.359,-65.829
97.399,-65.767
97.439,-65.69
97.479,-65.599
97.519,-65.496
97.559,-65.384
97.599,-65.264
97.639,-65.135
97.679,-64.999
97.719,-64.856
97.759,-64.707
97.799,-64.552
97.839,-64.391
97.879,-64.225
97.919,-64.053
97.959,-63.876
97.999,-63.694
98.039,-63.508
98.079,-63.316
98.119,-63.12
98.159,-62.92
98.199,-62.715
98.239,-62.507
98.279,-62.294
98.319,-62.077
98.359,-61.857
98.399,-61.633
98.439,-61.406
98.479,-61.175
98.519,-60.941
98.559,-60.704
98.599,-60.463
98.639,-60.22
98.679,-59.974
98.719,-59.725
98.76,-59.474
98.8,-59.22
98.84,-58.963
98.88,-58.704
98.92,-58.443
98.96,-58.179
99,-57.912
99.04,-57.644
99.08,-57.373
99.12,-57.099
99.16,-56.823
99.2,-56.545
99.24,-56.264
99.28,-55.98
99.32,-55.693
99.36,-55.404
99.4,-55.111
99.44,-54.815
99.48,-54.515
99.52,-54.21
99.56,-53.902
99.6,-53.588
99.64,-53.269
99.68,-52.944
99.72,-52.613
99.76,-52.273
99.8,-51.925
99.84,-51.567
99.88,-51.199
99.92,-50.817
99.96,-50.421
100,-50.009


==> tau_evolution_doublewave.csv <==
t,v
0,0.00053034
0.050926,0.0015963
0.10185,0.0061336
0.15278,0.00292
0.2037,0.0029069
0.25463,0.0027208
0.30556,0.0028356
0.35648,0.0027902
0.40741,0.0087385
0.45833,0.0038301
0.50926,0.0033752
0.56019,0.0032022
0.61111,0.0031667
0.66204,0.0032666
0.71296,0.0029919
0.76389,0.0031456
0.81481,0.0029844
0.86574,0.0030416
0.91667,0.0073317
0.96759,0.011142
1.0185,0.011513
1.0694,0.011555
1.1204,0.011075
1.1713,0.011829
1.2222,0.011693
1.2731,0.011657
1.3241,0.011539
1.375,0.012004
1.4259,0.012328
1.4769,0.012258
1.5278,0.012692
1.5787,0.012298
1.6296,0.012344
1.6806,0.01187
1.7315,0.01212
1.7824,0.01208
1.8333,0.012544
1.8843,0.0122
1.9352,0.012127
1.9861,0.011593
2.037,0.012054
2.088,0.011872
2.1389,0.012017
2.1898,0.011596
2.2407,0.01192
2.2917,0.011899
2.3426,0.012156
2.3935,0.011632
2.4444,0.011984
2.4954,0.01199
2.5463,0.012167
2.5972,0.012382
2.6481,0.012374
2.6991,0.011922
2.75,0.011792
2.8009,0.012231
2.8519,0.012568
2.9028,0.01277
2.9537,0.012391
3.0046,0.012682
3.0556,0.01372
3.1065,0.013835
3.1574,0.012492
3.2083,0.012432
3.2593,0.014125
3.3102,0.014053
3.3611,0.013733
3.412,0.012805
3.463,0.012594
3.5139,0.012931
3.5648,0.012585
3.6157,0.012648
3.6667,0.012093
3.7176,0.011769
3.7685,0.010847
3.8194,0.010703
3.8704,0.010033
3.9213,0.010036
3.9722,0.0098318
4.0231,0.0095582
4.0741,0.0097282
4.125,0.0094861
4.1759,0.0093339
4.2269,0.0091818
4.2778,0.0093665
4.3287,0.009023
4.3796,0.0092649
4.4306,0.009207
4.4815,0.0088089
4.5324,0.0036306
4.5833,0.0069263
4.6343,0.0046752
4.6852,0.0031902
4.7361,0.0010616
4.787,0.00045152
4.838,0.00020797
4.8889,0.00010025
4.9398,4.6404e-05
4.9907,2.2601e-05
5.0417,1.1168e-05
5.0926,5.3526e-06
5.1435,2.3878e-06
5.1944,1.0932e-06
5.2454,1.1354e-06
5.2963,5.4628e-07
5.3472,1.2652e-07
5.3981,1.2495e-07
5.4491,5.943e-08
5.5,2.8059e-08

